Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization

Solving for adversarial examples with projected gradient descent has been demonstrated to be highly effective in fooling the neural network based classifiers. However, in the black-box setting, the attacker is limited only to the query access to the network and solving for a successful adversarial example becomes much more difficult. To this end, recent methods aim at estimating the true gradient signal based on the input queries but at the cost of excessive queries. We propose an efficient discrete surrogate to the optimization problem which does not require estimating the gradient and consequently becomes free of the first order update hyperparameters to tune. Our experiments on Cifar-10 and ImageNet show the state of the art black-box attack performance with significant reduction in the required queries compared to a number of recently proposed methods. The source code is available at https://github.com/snu-mllab/parsimonious-blackbox-attack.

==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_0.1_fd_eta_0.01.csv <==
avg queries,success rate
1100,91.9
1070,93.5
1223,92.2


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_0.1_fd_eta_0.1.csv <==
avg queries,success rate
1128,93.2
1051,94.7
1266,94.0


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_0.1_fd_eta_1.0.csv <==
avg queries,success rate
1098,94.3
1056,95.4
1243,94.9


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_1.0_fd_eta_0.01.csv <==
avg queries,success rate
1012,91.8
971,93.6
1133,92.8


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_1.0_fd_eta_0.1.csv <==
avg queries,success rate
1067,93.4
1015,94.3
1184,94.3


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_1.0_fd_eta_1.0.csv <==
avg queries,success rate
1076,94.2
994,95.4
1150,94.5


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_10.0_fd_eta_0.01.csv <==
avg queries,success rate
1049,91.8
1042,93.5
1215,93.1


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_10.0_fd_eta_0.1.csv <==
avg queries,success rate
1086,93.6
1087,94.9
1271,94.4


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_exploration_10.0_fd_eta_1.0.csv <==
avg queries,success rate
1106,94.2
1067,95.3
1215,94.7


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_bandit_mean_std.csv <==
0,0.0,0.0,0.0
100,25.88858655272485,38.955857891719596,32.422222222222224
200,34.612150367190544,46.96562741058721,40.78888888888888
300,41.01009470022184,51.91583122570408,46.46296296296296
400,45.27994551239706,55.71264708019548,50.49629629629627
500,49.06607959868275,58.763550030946845,53.9148148148148
600,52.27965727494615,61.335157539868625,56.80740740740739
700,55.220350306557634,63.25372376751643,59.237037037037034
800,57.48563414473566,65.30695844785693,61.39629629629629
900,59.8591688792652,66.99268297258666,63.42592592592593
1000,62.03121149825818,68.42064035359365,65.22592592592592
1100,63.555183588238776,70.34111270805755,66.94814814814816
1200,65.33131199636838,71.62424355918716,68.47777777777777
1300,66.7113329996356,73.14051885221625,69.92592592592592
1400,67.72614471692782,74.74792935714626,71.23703703703704
1500,68.79635110840775,75.80364889159225,72.3
1600,69.74530329433486,76.78803003899847,73.26666666666667
1700,70.55045325541359,78.12362081866048,74.33703703703704
1800,71.16589373454363,79.33040256175269,75.24814814814816
1900,72.06089377744323,80.12429140774196,76.0925925925926
2000,72.9880716179293,80.76007653021885,76.87407407407407
2100,73.55849403351849,81.71558004055558,77.63703703703703
2200,74.54210475099089,82.18382117493505,78.36296296296297
2300,75.08443441185126,82.96001003259319,79.02222222222223
2400,75.9391049597169,83.44608022546831,79.6925925925926
2500,76.72831955827711,83.97538414542656,80.35185185185183
2600,77.15689448663262,84.53199440225627,80.84444444444445
2700,77.93119723930683,84.86880276069319,81.4
2800,78.40201774471076,85.36835262565965,81.88518518518521
2900,79.0204074889671,85.76477769621812,82.3925925925926
3000,79.7176871399153,86.03786841564029,82.8777777777778
3100,80.35266000002574,86.34363629627057,83.34814814814816
3200,80.6698974036313,86.81899148525758,83.74444444444444
3300,81.37442881054254,86.98112674501299,84.17777777777776
3400,81.72803891708158,87.30899811995546,84.51851851851852
3500,82.12925334304326,87.67074665695678,84.90000000000002
3600,82.52975143196998,88.04802634580777,85.28888888888888
3700,83.02211640427592,88.20751322535375,85.61481481481484
3800,83.32733992238586,88.45784526279932,85.89259259259259
3900,83.65867467480494,88.70428828815803,86.18148148148148
4000,84.03620665058244,88.92675631238049,86.48148148148147
4100,84.24032438263619,89.24856450625272,86.74444444444445
4200,84.61724571209676,89.36053206568103,86.9888888888889
4300,84.91074196121889,89.51888766841071,87.2148148148148
4400,85.16962007092413,89.70445400314996,87.43703703703704
4500,85.37659146169098,89.95674187164236,87.66666666666667
4600,85.63855817127255,90.19107145835706,87.9148148148148
4700,85.83752346459126,90.37729135022356,88.10740740740741
4800,86.0275916961223,90.57981571128511,88.3037037037037
4900,86.14002052439218,90.84516466079302,88.4925925925926
5000,86.48990286236385,90.93972676726575,88.7148148148148
5100,86.68686704022119,91.02424407088995,88.85555555555557
5200,86.95209369994024,91.09235074450422,89.02222222222223
5300,87.17221632461342,91.24259849020142,89.20740740740742
5400,87.39953709021448,91.43009253941513,89.4148148148148
5500,87.60874049689373,91.56903728088405,89.58888888888889
5600,87.76424332620901,91.79131222934653,89.77777777777777
5700,87.90195287961815,92.00915823149298,89.95555555555556
5800,87.98215941332369,92.21043317926889,90.09629629629629
5900,88.12585107208379,92.34081559458288,90.23333333333333
6000,88.19295529106496,92.46630396819437,90.32962962962966
6100,88.28209043798778,92.62902067312335,90.45555555555556
6200,88.46304292351468,92.75177189130014,90.60740740740741
6300,88.67045116823707,92.91473401694813,90.7925925925926
6400,88.75956845467385,93.0626537675484,90.91111111111113
6500,88.95853446123867,93.12294702024279,91.04074074074073
6600,89.0122688326558,93.27662005623306,91.14444444444443
6700,89.10090721844294,93.4546483371126,91.27777777777777
6800,89.25420307474255,93.54579692525749,91.40000000000002
6900,89.35626792337577,93.68817652106863,91.5222222222222
7000,89.45644713731802,93.82503434416343,91.64074074074072
7100,89.54109111908647,93.92557554758017,91.73333333333332
7200,89.69168287943883,93.97498378722788,91.83333333333336
7300,89.84519497927458,94.10295316887358,91.97407407407408
7400,89.8533686543633,94.26514986415518,92.05925925925924
7500,89.9495595402457,94.30229231160615,92.12592592592593
7600,89.96863124957687,94.37951689857127,92.17407407407407
7700,90.02202337460382,94.43723588465544,92.22962962962963
7800,90.11017924731473,94.58611704898149,92.34814814814811
7900,90.21800055697597,94.64125870228327,92.42962962962962
8000,90.31076313953217,94.72627389750484,92.5185185185185
8100,90.45476842343074,94.76004639138405,92.6074074074074
8200,90.56650007056031,94.8483147442545,92.7074074074074
8300,90.66679871584915,94.92579387674348,92.79629629629632
8400,90.73898027044724,94.97953824807131,92.85925925925928
8500,90.8082439986383,95.0213856309913,92.9148148148148
8600,90.86139510209945,95.12379008308572,92.99259259259259
8700,90.90408677017201,95.23665397056872,93.07037037037037
8800,90.92694530124373,95.33972136542289,93.13333333333331
8900,91.00981833595544,95.38277425663712,93.19629629629628
9000,91.0903058437939,95.43562008213202,93.26296296296296
9100,91.19987316455085,95.52605276137506,93.36296296296295
9200,91.3025902951715,95.54185414927296,93.42222222222223
9300,91.36547257679005,95.58267557135811,93.47407407407408
9400,91.41315820219316,95.64610105706612,93.52962962962964
9500,91.48816578490597,95.71924162250146,93.60370370370372
9600,91.5401213853685,95.77098972574264,93.65555555555557
9700,91.5802472743541,95.80493791083114,93.69259259259262
9800,91.64603607419306,95.85026022210323,93.74814814814815
9900,91.70541203786223,95.88718055473035,93.79629629629629
10000,91.74885700120927,95.94743929508701,93.84814814814814


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_lls.csv <==
avg queries,success rate
689.3848515864893,97.7
693.9167512690356,98.5
668.8514750762971,98.3


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/ablation_lls_mean_std.csv <==
0,0.0,0.0,0.0
100,31.779749809591554,37.28691685707512,34.53333333333334
200,42.35107792278925,52.915588743877414,47.63333333333333
300,55.46458434959374,59.73541565040626,57.6
400,62.85386543290362,66.94613456709637,64.89999999999999
500,66.91337807656647,70.88662192343351,68.89999999999999
600,70.72519842519763,73.87480157480236,72.3
700,72.9248809558515,77.0084523774818,74.96666666666665
800,76.52459156868609,79.07540843131393,77.80000000000001
900,78.12322174629463,81.21011158703871,79.66666666666667
1000,79.6606185310417,82.60604813562497,81.13333333333334
1100,80.82322174629464,83.91011158703868,82.36666666666666
1200,82.04101491260998,84.49231842072335,83.26666666666667
1300,84.33905242917514,84.52761423749153,84.43333333333334
1400,85.15620971670053,85.91045694996616,85.53333333333335
1500,86.18388950754841,86.68277715911826,86.43333333333334
1600,86.97810485835025,87.3552284749831,87.16666666666667
1700,87.35984498219715,88.5068216844695,87.93333333333332
1800,88.41722284088175,88.9161104924516,88.66666666666667
1900,88.8557057331354,89.67762760019794,89.26666666666667
2000,89.41722284088175,89.9161104924516,89.66666666666667
2100,89.48819478319791,90.9118052168021,90.2
2200,89.48019609728144,91.51980390271856,90.5
2300,90.05346406485431,91.41320260181239,90.73333333333335
2400,90.20670033755923,91.52663299577412,90.86666666666667
2500,90.79526214587563,91.73807118745768,91.26666666666665
2600,91.39339869909382,92.07326796757287,91.73333333333335
2700,91.4931783155305,92.64015501780285,92.06666666666668
2800,91.64173280839921,92.69160052493413,92.16666666666667
2900,91.7931783155305,92.94015501780285,92.36666666666667
3000,92.01010205144337,92.98989794855663,92.5
3100,92.42673203242714,93.10660130090619,92.76666666666667
3200,92.56795062010615,93.43204937989385,93.0
3300,93.03670068381444,93.36329931618553,93.19999999999999
3400,93.21722284088173,93.71611049245158,93.46666666666665
3500,93.23444568176348,94.2322209849032,93.73333333333333
3600,93.15147186257614,94.84852813742386,94.0
3700,93.16862915010152,95.43137084989847,94.3
3800,93.27936623797999,95.45396709535333,94.36666666666666
3900,93.49624338759307,95.57042327907362,94.53333333333335
4000,93.69624338759307,95.7704232790736,94.73333333333333
4100,93.95147186257614,95.64852813742385,94.8
4200,94.4417328083992,95.49160052493411,94.96666666666665
4300,94.54173280839922,95.59160052493411,95.06666666666666
4400,94.53431457505077,95.66568542494925,95.10000000000001
4500,94.6931783155305,95.84015501780283,95.26666666666667
4600,94.67336700422588,95.99329966244078,95.33333333333333
4700,94.83030926552084,96.30302406781249,95.56666666666666
4800,94.76728416245119,96.56604917088215,95.66666666666667
4900,94.72020410288671,96.67979589711327,95.69999999999999
5000,94.72020410288671,96.67979589711327,95.69999999999999
5100,94.72917477305273,96.87082522694726,95.8
5200,94.72917477305273,96.87082522694726,95.8
5300,94.93555803019363,96.93110863647304,95.93333333333334
5400,95.24474479960413,96.88858853372919,96.06666666666666
5500,95.28350341907226,96.9164965809277,96.09999999999998
5600,95.5516685226452,97.0483314773548,96.3
5700,95.56113026842704,97.17220306490631,96.36666666666667
5800,95.68819478319794,97.1118052168021,96.40000000000002
5900,95.78819478319791,97.21180521680209,96.5
6000,96.01121594224482,97.1887840577552,96.60000000000001
6100,95.98819478319791,97.4118052168021,96.7
6200,96.46795062010614,97.33204937989385,96.89999999999999
6300,96.46795062010614,97.33204937989385,96.89999999999999
6400,96.43444568176348,97.4322209849032,96.93333333333334
6500,96.39317831553048,97.54015501780283,96.96666666666665
6600,96.34680273525781,97.65319726474219,97.0
6700,96.29697593218752,97.76969073447917,97.03333333333335
6800,96.55984498219715,97.7068216844695,97.13333333333333
6900,96.76795062010615,97.63204937989386,97.2
7000,96.76795062010615,97.63204937989386,97.2
7100,96.76795062010615,97.63204937989386,97.2
7200,96.70839947506589,97.75826719160078,97.23333333333333
7300,96.79526214587563,97.73807118745768,97.26666666666665
7400,96.95620971670051,97.71045694996614,97.33333333333333
7500,96.89526214587565,97.8380711874577,97.36666666666667
7600,97.02237239980207,97.84429426686461,97.43333333333334
7700,97.02237239980207,97.84429426686461,97.43333333333334
7800,97.19339869909379,97.87326796757284,97.53333333333332
7900,97.15570573313539,97.97762760019793,97.56666666666666
8000,97.15570573313539,97.97762760019793,97.56666666666666
8100,97.3838895075484,97.88277715911825,97.63333333333333
8200,97.3838895075484,97.88277715911825,97.63333333333333
8300,97.3838895075484,97.88277715911825,97.63333333333333
8400,97.3557057331354,98.17762760019794,97.76666666666667
8500,97.3557057331354,98.17762760019794,97.76666666666667
8600,97.34173280839923,98.39160052493412,97.86666666666667
8700,97.34173280839923,98.39160052493412,97.86666666666667
8800,97.3112159422448,98.48878405775518,97.89999999999999
8900,97.4417328083992,98.49160052493411,97.96666666666665
9000,97.43431457505075,98.56568542494925,98.0
9100,97.41509210030027,98.65157456636636,98.03333333333332
9200,97.41509210030027,98.65157456636636,98.03333333333332
9300,97.38679739818761,98.74653593514572,98.06666666666666
9400,97.38819478319792,98.8118052168021,98.10000000000001
9500,97.38819478319792,98.8118052168021,98.10000000000001
9600,97.38819478319792,98.8118052168021,98.10000000000001
9700,97.38819478319792,98.8118052168021,98.10000000000001
9800,97.36161087314731,98.90505579351934,98.13333333333333
9900,97.36161087314731,98.90505579351934,98.13333333333333
10000,97.48679739818763,98.84653593514571,98.16666666666667


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/cardinality.csv <==
x,mu,std
0.00000,0.18372,0.29396
64.00000,0.30214,0.46727
128.00000,0.41819,0.63423
192.00000,0.52597,0.78794
256.00000,0.63673,0.93997
320.00000,0.73922,1.07667
384.00000,0.83573,1.19540
448.00000,0.93274,1.31357
512.00000,1.02225,1.40905
576.00000,1.11102,1.50212
640.00000,1.19817,1.59303
704.00000,1.28245,1.67624
768.00000,1.36634,1.76096
832.00000,1.44489,1.83196
896.00000,1.52100,1.89725
960.00000,1.59968,1.97474
1024.00000,1.67161,2.03710
1088.00000,1.74607,2.10146
1152.00000,1.81699,2.16161
1216.00000,1.88519,2.21366
1280.00000,1.95206,2.26919
1344.00000,2.02032,2.32506
1408.00000,2.08366,2.37319
1472.00000,2.14449,2.41992
1536.00000,2.20789,2.46620
1600.00000,2.26736,2.50681
1664.00000,2.32728,2.54996
1728.00000,2.39010,2.59587
1792.00000,2.45076,2.63622
1856.00000,2.50996,2.67524
1920.00000,2.56884,2.71408
1984.00000,2.62783,2.75370
2048.00000,2.68309,2.79026
2112.00000,2.73965,2.82803
2176.00000,2.79790,2.86826
2240.00000,2.85216,2.90444
2304.00000,2.90855,2.94106
2368.00000,2.96094,2.97463
2432.00000,3.01199,3.00703
2496.00000,3.06675,3.04056
2560.00000,3.11838,3.07394
2624.00000,3.17237,3.10750
2688.00000,3.22458,3.13961
2752.00000,3.27665,3.17144
2816.00000,3.32816,3.20391
2880.00000,3.37878,3.23520
2944.00000,3.42752,3.26634
3008.00000,3.47492,3.29492
3072.00000,3.52434,3.32614
3136.00000,3.57136,3.35291
3200.00000,3.61528,3.37714
3264.00000,3.66066,3.40274
3328.00000,3.70505,3.42672
3392.00000,3.74961,3.45164
3456.00000,3.79417,3.47788
3520.00000,3.83903,3.50246
3584.00000,3.88278,3.52698
3648.00000,3.92517,3.54897
3712.00000,3.96869,3.56944
3776.00000,4.01412,3.59531
3840.00000,4.05663,3.61765
3904.00000,4.10002,3.64108
3968.00000,4.14427,3.66357
4032.00000,4.18594,3.68582
4096.00000,4.22746,3.70773
4160.00000,4.26802,3.72985
4224.00000,4.31000,3.74998
4288.00000,4.34872,3.77164
4352.00000,4.38853,3.79113
4416.00000,4.42984,3.81666
4480.00000,4.47168,3.83720
4544.00000,4.50883,3.85764
4608.00000,4.54678,3.87760
4672.00000,4.58342,3.89487
4736.00000,4.62095,3.91200
4800.00000,4.65691,3.93032
4864.00000,4.69438,3.94852
4928.00000,4.73213,3.96645
4992.00000,4.77003,3.98411
5056.00000,4.80691,4.00314
5120.00000,4.84375,4.02003
5184.00000,4.87983,4.03573
5248.00000,4.91362,4.05371
5312.00000,4.94919,4.07242
5376.00000,4.98247,4.09155
5440.00000,5.01545,4.10703
5504.00000,5.04888,4.12297
5568.00000,5.08299,4.13784
5632.00000,5.11733,4.15480
5696.00000,5.15206,4.17015
5760.00000,5.18504,4.18440
5824.00000,5.21944,4.20082
5888.00000,5.25279,4.21621
5952.00000,5.28464,4.22848
6016.00000,5.31833,4.24403
6080.00000,5.35070,4.25678
6144.00000,5.38295,4.27211
6208.00000,5.41465,4.28392
6272.00000,5.44511,4.29610
6336.00000,5.47658,4.30867
6400.00000,5.50815,4.32114
6464.00000,5.53885,4.33529
6528.00000,5.57003,4.35095
6592.00000,5.60079,4.36460
6656.00000,5.63067,4.37726
6720.00000,5.66129,4.39026
6784.00000,5.68974,4.40122
6848.00000,5.71997,4.41382
6912.00000,5.74979,4.42586
6976.00000,5.78173,4.43883
7040.00000,5.81142,4.45193
7104.00000,5.84206,4.46362
7168.00000,5.86920,4.47433
7232.00000,5.89776,4.48549
7296.00000,5.92681,4.49436
7360.00000,5.95540,4.50537
7424.00000,5.98452,4.51760
7488.00000,6.01359,4.52867
7552.00000,6.04143,4.53908
7616.00000,6.06961,4.55001
7680.00000,6.09724,4.56255
7744.00000,6.12572,4.57520
7808.00000,6.15422,4.58783
7872.00000,6.18190,4.59733
7936.00000,6.21107,4.60797
8000.00000,6.23936,4.62058
8064.00000,6.26722,4.63132
8128.00000,6.29423,4.64253
8192.00000,6.32006,4.65437
8256.00000,6.34758,4.66599
8320.00000,6.37728,4.68015
8384.00000,6.40328,4.69131
8448.00000,6.42957,4.70123
8512.00000,6.45623,4.71213
8576.00000,6.48292,4.72209
8640.00000,6.50837,4.73101
8704.00000,6.53191,4.74007
8768.00000,6.55780,4.75011
8832.00000,6.58423,4.76037
8896.00000,6.61132,4.77281
8960.00000,6.63650,4.78254
9024.00000,6.66130,4.79206
9088.00000,6.68562,4.80226
9152.00000,6.71338,4.81654
9216.00000,6.73782,4.82697
9280.00000,6.76055,4.83587
9344.00000,6.78593,4.84624
9408.00000,6.81058,4.85660
9472.00000,6.83351,4.86321
9536.00000,6.85877,4.87350
9600.00000,6.88081,4.88169
9664.00000,6.90298,4.88975
9728.00000,6.92651,4.89829
9792.00000,6.95034,4.90766
9856.00000,6.97365,4.91579
9920.00000,6.99733,4.92884
9984.00000,7.01925,4.93535
10048.00000,7.04208,4.94376
10112.00000,7.06334,4.95214
10176.00000,7.08707,4.95973
10240.00000,7.11097,4.96970
10304.00000,7.13277,4.97885
10368.00000,7.15638,4.98742
10432.00000,7.17763,4.99494
10496.00000,7.20028,5.00380
10560.00000,7.22218,5.01328
10624.00000,7.24436,5.02128
10688.00000,7.26664,5.02884
10752.00000,7.29026,5.03860
10816.00000,7.31192,5.04637
10880.00000,7.33282,5.05533
10944.00000,7.35392,5.06141
11008.00000,7.37463,5.06983
11072.00000,7.39501,5.07686
11136.00000,7.41590,5.08619
11200.00000,7.43842,5.09467
11264.00000,7.46029,5.10230
11328.00000,7.48139,5.10971
11392.00000,7.50327,5.11772
11456.00000,7.52449,5.12673
11520.00000,7.54508,5.13494
11584.00000,7.56550,5.14127
11648.00000,7.58535,5.14755
11712.00000,7.60588,5.15387
11776.00000,7.62783,5.16061
11840.00000,7.64781,5.16805
11904.00000,7.66832,5.17514
11968.00000,7.68989,5.18172
12032.00000,7.71055,5.18900
12096.00000,7.73060,5.19682
12160.00000,7.75007,5.20447
12224.00000,7.77054,5.20960
12288.00000,7.79101,5.21690
12352.00000,7.81060,5.22392
12416.00000,7.82924,5.23021
12480.00000,7.84839,5.23483
12544.00000,7.86674,5.24280
12608.00000,7.88570,5.25002
12672.00000,7.90506,5.25718
12736.00000,7.92418,5.26431
12800.00000,7.94395,5.27094
12864.00000,7.96293,5.27755
12928.00000,7.98162,5.28463
12992.00000,8.00002,5.29042
13056.00000,8.01982,5.29804
13120.00000,8.03860,5.30438
13184.00000,8.05759,5.31338
13248.00000,8.07739,5.32075
13312.00000,8.09717,5.32824
13376.00000,8.11549,5.33595
13440.00000,8.13477,5.34391
13504.00000,8.15354,5.34929
13568.00000,8.17185,5.35599
13632.00000,8.19006,5.36233
13696.00000,8.20869,5.36680
13760.00000,8.22677,5.37268
13824.00000,8.24454,5.37819
13888.00000,8.26187,5.38254
13952.00000,8.27947,5.38839
14016.00000,8.29769,5.39446
14080.00000,8.31605,5.40175
14144.00000,8.33343,5.40720
14208.00000,8.35159,5.41335
14272.00000,8.36883,5.41869
14336.00000,8.38504,5.42364
14400.00000,8.40276,5.42865
14464.00000,8.41978,5.43208
14528.00000,8.43659,5.43713
14592.00000,8.45489,5.44385
14656.00000,8.47207,5.44977
14720.00000,8.49023,5.45629
14784.00000,8.50817,5.46342
14848.00000,8.52486,5.46824
14912.00000,8.54191,5.47318
14976.00000,8.55860,5.47866
15040.00000,8.57395,5.48381
15104.00000,8.59044,5.48733
15168.00000,8.60524,5.49124
15232.00000,8.62171,5.49685
15296.00000,8.63845,5.50343
15360.00000,8.65584,5.50994
15424.00000,8.67232,5.51546
15488.00000,8.68992,5.52319
15552.00000,8.70568,5.52810
15616.00000,8.72221,5.53399
15680.00000,8.73905,5.53998
15744.00000,8.75470,5.54624
15808.00000,8.77071,5.55123
15872.00000,8.78692,5.55557
15936.00000,8.80295,5.56136
16000.00000,8.82079,5.56663
16064.00000,8.83652,5.57155
16128.00000,8.85333,5.57645
16192.00000,8.86882,5.58028
16256.00000,8.88438,5.58561
16320.00000,8.90161,5.59350
16384.00000,8.91789,5.59826
16448.00000,8.93481,5.60410
16512.00000,8.95032,5.60832
16576.00000,8.96624,5.61297
16640.00000,8.98175,5.61646
16704.00000,8.99890,5.62173
16768.00000,9.01417,5.62720
16832.00000,9.03037,5.63251
16896.00000,9.04566,5.63669
16960.00000,9.06142,5.64097
17024.00000,9.07667,5.64436
17088.00000,9.09064,5.64873
17152.00000,9.10610,5.65275
17216.00000,9.12124,5.65697
17280.00000,9.13629,5.66052
17344.00000,9.15174,5.66645
17408.00000,9.16679,5.67145
17472.00000,9.18202,5.67787
17536.00000,9.19700,5.68333
17600.00000,9.21199,5.68837
17664.00000,9.22742,5.69326
17728.00000,9.24271,5.69777
17792.00000,9.25624,5.70094
17856.00000,9.27266,5.70743
17920.00000,9.28901,5.71210
17984.00000,9.30443,5.71692
18048.00000,9.31920,5.72170
18112.00000,9.33494,5.72803
18176.00000,9.34958,5.73270
18240.00000,9.36385,5.73652
18304.00000,9.37765,5.74070
18368.00000,9.39274,5.74597
18432.00000,9.40662,5.74987
18496.00000,9.42081,5.75319
18560.00000,9.43511,5.75624
18624.00000,9.45051,5.76167
18688.00000,9.46451,5.76604
18752.00000,9.47888,5.76997
18816.00000,9.49336,5.77708
18880.00000,9.50805,5.78171
18944.00000,9.52311,5.78736
19008.00000,9.53781,5.79190
19072.00000,9.55198,5.79552
19136.00000,9.56564,5.79829
19200.00000,9.58057,5.80265
19264.00000,9.59483,5.80584
19328.00000,9.60797,5.80883
19392.00000,9.62232,5.81245
19456.00000,9.63749,5.81500
19520.00000,9.65144,5.81931
19584.00000,9.66479,5.82308
19648.00000,9.67849,5.82696
19712.00000,9.69221,5.83132
19776.00000,9.70711,5.83629
19840.00000,9.72107,5.83884
19904.00000,9.73451,5.84208
19968.00000,9.74800,5.84546
20032.00000,9.76218,5.84967
20096.00000,9.77664,5.85464
20160.00000,9.79157,5.85799
20224.00000,9.80426,5.86154
20288.00000,9.81822,5.86583
20352.00000,9.83167,5.86841
20416.00000,9.84550,5.87251
20480.00000,9.85953,5.87555
20544.00000,9.87326,5.87957
20608.00000,9.88727,5.88115
20672.00000,9.90089,5.88495
20736.00000,9.91462,5.88765
20800.00000,9.92926,5.89299
20864.00000,9.94297,5.89766
20928.00000,9.95857,5.90642
20992.00000,9.97118,5.91018
21056.00000,9.98425,5.91369
21120.00000,9.99732,5.91746
21184.00000,10.01313,5.92205
21248.00000,10.02633,5.92641
21312.00000,10.03916,5.92987
21376.00000,10.05289,5.93107
21440.00000,10.06685,5.93398
21504.00000,10.08131,5.93924
21568.00000,10.09367,5.94133
21632.00000,10.10826,5.94421
21696.00000,10.12127,5.94688
21760.00000,10.13433,5.95001
21824.00000,10.14716,5.95375
21888.00000,10.16033,5.95698
21952.00000,10.17288,5.95930
22016.00000,10.18566,5.96216
22080.00000,10.20019,5.96655
22144.00000,10.21314,5.97098
22208.00000,10.22685,5.97664
22272.00000,10.24031,5.97978
22336.00000,10.25231,5.98421
22400.00000,10.26508,5.98664
22464.00000,10.27698,5.98943
22528.00000,10.29004,5.99213
22592.00000,10.30237,5.99478
22656.00000,10.31671,6.00016
22720.00000,10.32881,6.00265
22784.00000,10.34187,6.00485
22848.00000,10.35528,6.01010
22912.00000,10.36765,6.01330
22976.00000,10.38098,6.01648
23040.00000,10.39380,6.02050
23104.00000,10.40784,6.02423
23168.00000,10.41973,6.02719
23232.00000,10.43314,6.03175
23296.00000,10.44574,6.03648
23360.00000,10.45771,6.04007
23424.00000,10.47017,6.04151
23488.00000,10.48225,6.04429
23552.00000,10.49493,6.04872
23616.00000,10.50736,6.05219
23680.00000,10.52002,6.05581
23744.00000,10.53154,6.05707
23808.00000,10.54452,6.05924
23872.00000,10.55634,6.06187
23936.00000,10.56960,6.06618
24000.00000,10.58233,6.06891
24064.00000,10.59568,6.07264
24128.00000,10.60868,6.07610
24192.00000,10.62172,6.08053
24256.00000,10.63498,6.08513
24320.00000,10.64731,6.08897
24384.00000,10.65862,6.09070
24448.00000,10.67032,6.09205
24512.00000,10.68356,6.09708
24576.00000,10.69537,6.10101
24640.00000,10.70735,6.10370
24704.00000,10.72009,6.10896
24768.00000,10.73227,6.11080
24832.00000,10.74371,6.11389
24896.00000,10.75592,6.11639
24960.00000,10.76738,6.11919
25024.00000,10.77984,6.12198
25088.00000,10.79134,6.12565
25152.00000,10.80302,6.12838
25216.00000,10.81511,6.13267
25280.00000,10.82738,6.13535
25344.00000,10.84001,6.13984
25408.00000,10.85241,6.14206
25472.00000,10.86483,6.14720
25536.00000,10.87612,6.15051
25600.00000,10.88889,6.15467
25664.00000,10.90124,6.15981
25728.00000,10.91504,6.16493
25792.00000,10.92667,6.16801
25856.00000,10.94002,6.17285
25920.00000,10.95088,6.17525
25984.00000,10.96413,6.17779
26048.00000,10.97637,6.18127
26112.00000,10.98857,6.18461
26176.00000,11.00021,6.18650
26240.00000,11.01209,6.18884
26304.00000,11.02294,6.19101
26368.00000,11.03359,6.19318
26432.00000,11.04566,6.19535
26496.00000,11.05657,6.19710
26560.00000,11.06870,6.20000
26624.00000,11.08000,6.20282
26688.00000,11.09142,6.20530
26752.00000,11.10300,6.20832
26816.00000,11.11437,6.21034
26880.00000,11.12552,6.21244
26944.00000,11.13621,6.21595
27008.00000,11.14706,6.21789
27072.00000,11.15864,6.22101
27136.00000,11.17036,6.22227
27200.00000,11.18211,6.22491
27264.00000,11.19314,6.22666
27328.00000,11.20477,6.23080
27392.00000,11.21588,6.23269
27456.00000,11.22720,6.23627
27520.00000,11.23758,6.23999
27584.00000,11.24885,6.24168
27648.00000,11.25896,6.24465
27712.00000,11.26893,6.24563
27776.00000,11.28108,6.25074
27840.00000,11.29096,6.25281
27904.00000,11.30195,6.25620
27968.00000,11.31468,6.26001
28032.00000,11.32558,6.26343
28096.00000,11.33548,6.26499
28160.00000,11.34538,6.26720
28224.00000,11.35513,6.26942
28288.00000,11.36555,6.27189
28352.00000,11.37569,6.27426
28416.00000,11.38676,6.27667
28480.00000,11.39725,6.27807
28544.00000,11.40917,6.28110
28608.00000,11.41905,6.28353
28672.00000,11.43102,6.28656
28736.00000,11.44256,6.28974
28800.00000,11.45329,6.29018
28864.00000,11.46468,6.29289
28928.00000,11.47656,6.29869
28992.00000,11.48718,6.30030
29056.00000,11.49687,6.30362
29120.00000,11.50593,6.30426
29184.00000,11.51811,6.30833
29248.00000,11.52933,6.31165
29312.00000,11.54080,6.31449
29376.00000,11.55226,6.31820
29440.00000,11.56305,6.31988
29504.00000,11.57506,6.32320
29568.00000,11.58607,6.32649
29632.00000,11.59656,6.32914
29696.00000,11.60580,6.33187
29760.00000,11.61648,6.33424
29824.00000,11.62652,6.33710
29888.00000,11.63778,6.34234
29952.00000,11.64921,6.34452
30016.00000,11.66036,6.34812
30080.00000,11.67036,6.35073
30144.00000,11.68198,6.35481
30208.00000,11.69242,6.35678
30272.00000,11.70222,6.35981
30336.00000,11.71213,6.36266
30400.00000,11.72263,6.36714
30464.00000,11.73207,6.36973
30528.00000,11.74207,6.37183
30592.00000,11.75330,6.37772
30656.00000,11.76307,6.37933
30720.00000,11.77318,6.38298
30784.00000,11.78405,6.38769
30848.00000,11.79459,6.38992
30912.00000,11.80523,6.39224
30976.00000,11.81702,6.39477
31040.00000,11.82704,6.39681
31104.00000,11.83699,6.39786
31168.00000,11.84653,6.40133
31232.00000,11.85539,6.40202
31296.00000,11.86465,6.40215
31360.00000,11.87598,6.40622
31424.00000,11.88592,6.40769
31488.00000,11.89635,6.41173
31552.00000,11.90765,6.41572
31616.00000,11.91756,6.41726
31680.00000,11.92907,6.42105
31744.00000,11.93960,6.42447
31808.00000,11.94750,6.42492
31872.00000,11.95849,6.42780
31936.00000,11.96707,6.42792
32000.00000,11.97552,6.42986
32064.00000,11.98571,6.43451
32128.00000,11.99517,6.43644
32192.00000,12.00546,6.43809
32256.00000,12.01447,6.44019
32320.00000,12.02500,6.44192
32384.00000,12.03370,6.44295
32448.00000,12.04171,6.44453
32512.00000,12.05281,6.44838
32576.00000,12.06243,6.44967
32640.00000,12.07260,6.45148
32704.00000,12.08181,6.45376
32768.00000,12.09105,6.45453
32832.00000,12.09976,6.45539
32896.00000,12.10807,6.45567
32960.00000,12.11837,6.45987
33024.00000,12.12696,6.46098
33088.00000,12.13630,6.46381
33152.00000,12.14528,6.46418
33216.00000,12.15478,6.46677
33280.00000,12.16507,6.47149
33344.00000,12.17552,6.47528
33408.00000,12.18471,6.47745
33472.00000,12.19321,6.47968
33536.00000,12.20224,6.48119
33600.00000,12.21126,6.48206
33664.00000,12.21939,6.48166
33728.00000,12.22759,6.48344
33792.00000,12.23456,6.48431
33856.00000,12.24243,6.48692
33920.00000,12.25175,6.48948
33984.00000,12.26143,6.49263
34048.00000,12.26945,6.49493
34112.00000,12.27804,6.49663
34176.00000,12.28765,6.50043
34240.00000,12.29568,6.50199
34304.00000,12.30422,6.50248
34368.00000,12.31309,6.50378
34432.00000,12.32211,6.50497
34496.00000,12.33125,6.50662
34560.00000,12.33955,6.50720
34624.00000,12.34633,6.50792
34688.00000,12.35406,6.50880
34752.00000,12.36199,6.50928
34816.00000,12.37062,6.50976
34880.00000,12.38028,6.51331
34944.00000,12.39017,6.51569
35008.00000,12.39896,6.51895
35072.00000,12.40640,6.51984
35136.00000,12.41451,6.52183
35200.00000,12.42175,6.52176
35264.00000,12.42821,6.52235
35328.00000,12.43675,6.52446
35392.00000,12.44485,6.52609
35456.00000,12.45203,6.52684
35520.00000,12.45961,6.52787
35584.00000,12.46761,6.52820
35648.00000,12.47434,6.52821
35712.00000,12.48313,6.53137
35776.00000,12.49127,6.53273
35840.00000,12.49885,6.53470
35904.00000,12.50755,6.53639
35968.00000,12.51538,6.53813
36032.00000,12.52394,6.54014
36096.00000,12.53236,6.54109
36160.00000,12.53991,6.54423
36224.00000,12.54582,6.54341
36288.00000,12.55388,6.54564
36352.00000,12.56085,6.54681
36416.00000,12.56872,6.54686
36480.00000,12.57571,6.54680
36544.00000,12.58283,6.54775
36608.00000,12.59077,6.54929
36672.00000,12.59816,6.55139
36736.00000,12.60575,6.55463
36800.00000,12.61224,6.55372
36864.00000,12.61935,6.55435
36928.00000,12.62683,6.55536
36992.00000,12.63384,6.55587
37056.00000,12.64092,6.55718
37120.00000,12.64877,6.55771
37184.00000,12.65573,6.55862
37248.00000,12.66325,6.55941
37312.00000,12.66939,6.55903
37376.00000,12.67618,6.56034
37440.00000,12.68361,6.56360
37504.00000,12.69227,6.56614
37568.00000,12.69935,6.56661
37632.00000,12.70725,6.56771
37696.00000,12.71397,6.56929
37760.00000,12.72047,6.56991
37824.00000,12.72694,6.57060
37888.00000,12.73342,6.57141
37952.00000,12.74130,6.57239
38016.00000,12.74771,6.57380
38080.00000,12.75544,6.57679
38144.00000,12.76366,6.58065
38208.00000,12.76970,6.58200
38272.00000,12.77600,6.58393
38336.00000,12.78246,6.58447
38400.00000,12.78941,6.58720
38464.00000,12.79550,6.58845
38528.00000,12.80154,6.58904
38592.00000,12.80815,6.59023
38656.00000,12.81499,6.58943
38720.00000,12.82034,6.59113
38784.00000,12.82764,6.59178
38848.00000,12.83391,6.59272
38912.00000,12.84044,6.59349
38976.00000,12.84515,6.59277
39040.00000,12.85168,6.59330
39104.00000,12.85824,6.59486
39168.00000,12.86386,6.59532
39232.00000,12.86924,6.59588
39296.00000,12.87565,6.59537
39360.00000,12.88187,6.59673
39424.00000,12.88867,6.59748
39488.00000,12.89603,6.60084
39552.00000,12.90149,6.60085
39616.00000,12.90746,6.60048
39680.00000,12.91154,6.60121
39744.00000,12.91684,6.60201
39808.00000,12.92336,6.60316
39872.00000,12.93004,6.60640
39936.00000,12.93575,6.60787
40000.00000,12.94157,6.60880
40064.00000,12.94706,6.60966
40128.00000,12.95367,6.61022
40192.00000,12.95819,6.61042
40256.00000,12.96408,6.61235
40320.00000,12.97056,6.61373
40384.00000,12.97571,6.61457
40448.00000,12.98215,6.61727
40512.00000,12.98695,6.61952
40576.00000,12.99237,6.61926
40640.00000,12.99674,6.61968
40704.00000,13.00169,6.62066
40768.00000,13.00717,6.62169
40832.00000,13.01335,6.62363
40896.00000,13.01775,6.62360
40960.00000,13.02279,6.62352
41024.00000,13.03019,6.62717
41088.00000,13.03641,6.62829
41152.00000,13.04173,6.62776
41216.00000,13.04762,6.63009
41280.00000,13.05241,6.63019
41344.00000,13.05751,6.62994
41408.00000,13.06314,6.63021
41472.00000,13.06718,6.63020
41536.00000,13.07326,6.63213
41600.00000,13.07900,6.63354
41664.00000,13.08307,6.63277
41728.00000,13.08964,6.63430
41792.00000,13.09489,6.63598
41856.00000,13.09858,6.63843
41920.00000,13.10222,6.63758
41984.00000,13.10717,6.63757
42048.00000,13.11033,6.63746
42112.00000,13.11627,6.63771
42176.00000,13.12158,6.63922
42240.00000,13.12517,6.63979
42304.00000,13.13025,6.63982
42368.00000,13.13314,6.64039
42432.00000,13.13936,6.64150
42496.00000,13.14453,6.64183
42560.00000,13.14832,6.64175
42624.00000,13.15319,6.64258
42688.00000,13.15793,6.64260
42752.00000,13.16164,6.64358
42816.00000,13.16522,6.64413
42880.00000,13.16955,6.64455
42944.00000,13.17417,6.64498
43008.00000,13.17782,6.64435
43072.00000,13.18188,6.64410
43136.00000,13.18535,6.64318
43200.00000,13.19037,6.64342
43264.00000,13.19523,6.64443
43328.00000,13.19946,6.64581
43392.00000,13.20275,6.64792
43456.00000,13.20587,6.64510
43520.00000,13.21113,6.64646
43584.00000,13.21618,6.64740
43648.00000,13.22169,6.64736
43712.00000,13.22639,6.64788
43776.00000,13.23057,6.64739
43840.00000,13.23517,6.64708
43904.00000,13.23990,6.64714
43968.00000,13.24305,6.64584
44032.00000,13.24733,6.64532
44096.00000,13.25130,6.64465
44160.00000,13.25584,6.64486
44224.00000,13.26100,6.64787
44288.00000,13.26499,6.64964
44352.00000,13.26982,6.65192
44416.00000,13.27345,6.65280
44480.00000,13.27706,6.65231
44544.00000,13.27948,6.65129
44608.00000,13.28180,6.65128
44672.00000,13.28619,6.65345
44736.00000,13.28923,6.65325
44800.00000,13.29369,6.65430
44864.00000,13.29699,6.65524
44928.00000,13.30241,6.65736
44992.00000,13.30728,6.65869
45056.00000,13.31153,6.65795
45120.00000,13.31564,6.65932
45184.00000,13.31984,6.66031
45248.00000,13.32309,6.66042
45312.00000,13.32529,6.66017
45376.00000,13.32932,6.65974
45440.00000,13.33316,6.65982
45504.00000,13.33663,6.65991
45568.00000,13.33978,6.66102
45632.00000,13.34317,6.66045
45696.00000,13.34651,6.66155
45760.00000,13.34973,6.66355
45824.00000,13.35143,6.66264
45888.00000,13.35603,6.66476
45952.00000,13.35973,6.66495
46016.00000,13.36228,6.66696
46080.00000,13.36457,6.66733
46144.00000,13.36685,6.66682
46208.00000,13.37053,6.66699
46272.00000,13.37295,6.66630
46336.00000,13.37721,6.66845
46400.00000,13.38117,6.66861
46464.00000,13.38511,6.66935
46528.00000,13.38777,6.66963
46592.00000,13.38944,6.66842
46656.00000,13.39412,6.66883
46720.00000,13.39771,6.66936
46784.00000,13.40045,6.66981
46848.00000,13.40403,6.66868
46912.00000,13.40786,6.66907
46976.00000,13.41003,6.66923
47040.00000,13.41133,6.66817
47104.00000,13.41308,6.66811
47168.00000,13.41521,6.66779
47232.00000,13.41730,6.66546
47296.00000,13.42007,6.66444
47360.00000,13.42258,6.66604
47424.00000,13.42559,6.66602
47488.00000,13.42863,6.66557
47552.00000,13.43151,6.66637
47616.00000,13.43321,6.66682
47680.00000,13.43673,6.66710
47744.00000,13.43815,6.66670
47808.00000,13.44102,6.66717
47872.00000,13.44453,6.66730
47936.00000,13.44746,6.66732
48000.00000,13.44980,6.66842
48064.00000,13.45115,6.66800
48128.00000,13.45489,6.66932
48192.00000,13.45588,6.66701
48256.00000,13.45835,6.66688
48320.00000,13.46096,6.66687
48384.00000,13.46504,6.66852
48448.00000,13.46616,6.66885
48512.00000,13.46948,6.67069
48576.00000,13.47294,6.67090
48640.00000,13.47464,6.67205
48704.00000,13.47902,6.67474
48768.00000,13.48181,6.67543
48832.00000,13.48370,6.67497
48896.00000,13.48671,6.67748
48960.00000,13.49047,6.67903
49024.00000,13.49310,6.67901
49088.00000,13.49598,6.67850
49152.00000,13.49840,6.67935
49216.00000,13.50136,6.67920
49280.00000,13.50351,6.68081
49344.00000,13.50570,6.67945
49408.00000,13.50681,6.67884
49472.00000,13.50815,6.67879
49536.00000,13.51142,6.68040
49600.00000,13.51335,6.68106
49664.00000,13.51636,6.68312
49728.00000,13.51758,6.68245
49792.00000,13.51871,6.68252
49856.00000,13.52008,6.68156
49920.00000,13.52139,6.67925
49984.00000,13.52361,6.67923
50048.00000,13.52554,6.68005
50112.00000,13.52707,6.68026
50176.00000,13.52875,6.68198
50240.00000,13.53159,6.68377
50304.00000,13.53304,6.68380
50368.00000,13.53511,6.68435
50432.00000,13.53874,6.68490
50496.00000,13.54027,6.68340
50560.00000,13.54147,6.68221
50624.00000,13.54407,6.68140
50688.00000,13.54708,6.68050
50752.00000,13.54968,6.68118
50816.00000,13.55132,6.67980
50880.00000,13.55412,6.68016
50944.00000,13.55485,6.67792
51008.00000,13.55641,6.67770
51072.00000,13.55734,6.67662
51136.00000,13.55881,6.67569
51200.00000,13.56062,6.67532
51264.00000,13.56252,6.67686
51328.00000,13.56327,6.67574
51392.00000,13.56459,6.67438
51456.00000,13.56660,6.67404
51520.00000,13.56891,6.67390
51584.00000,13.57037,6.67374
51648.00000,13.57243,6.67367
51712.00000,13.57463,6.67484
51776.00000,13.57643,6.67365
51840.00000,13.57974,6.67520
51904.00000,13.58084,6.67323
51968.00000,13.58078,6.67254
52032.00000,13.58316,6.67363
52096.00000,13.58246,6.67135
52160.00000,13.58419,6.67174
52224.00000,13.58516,6.67151
52288.00000,13.58656,6.66853
52352.00000,13.58753,6.66857
52416.00000,13.58958,6.66923
52480.00000,13.59055,6.66823
52544.00000,13.59244,6.66816
52608.00000,13.59201,6.66678
52672.00000,13.59381,6.66594
52736.00000,13.59386,6.66428
52800.00000,13.59541,6.66437
52864.00000,13.59736,6.66451
52928.00000,13.59781,6.66576
52992.00000,13.59941,6.66647
53056.00000,13.59933,6.66534
53120.00000,13.60032,6.66616
53184.00000,13.60223,6.66509
53248.00000,13.60279,6.66355
53312.00000,13.60508,6.66373
53376.00000,13.60511,6.66128
53440.00000,13.60587,6.65993
53504.00000,13.60785,6.66254
53568.00000,13.60825,6.66232
53632.00000,13.60898,6.66140
53696.00000,13.60956,6.66288
53760.00000,13.61038,6.66237
53824.00000,13.61199,6.66335
53888.00000,13.61172,6.66221
53952.00000,13.61147,6.66172
54016.00000,13.61195,6.66222
54080.00000,13.61367,6.66310
54144.00000,13.61433,6.66291
54208.00000,13.61519,6.66189
54272.00000,13.61575,6.66173
54336.00000,13.61729,6.66155
54400.00000,13.61802,6.66018
54464.00000,13.61791,6.66009
54528.00000,13.61961,6.66109
54592.00000,13.62041,6.65895
54656.00000,13.62165,6.66011
54720.00000,13.62236,6.65963
54784.00000,13.62257,6.66081
54848.00000,13.62326,6.66112
54912.00000,13.62477,6.66068
54976.00000,13.62356,6.65899
55040.00000,13.62386,6.65588
55104.00000,13.62327,6.65418
55168.00000,13.62389,6.65370
55232.00000,13.62442,6.65272
55296.00000,13.62469,6.65318
55360.00000,13.62710,6.65326
55424.00000,13.62839,6.65183
55488.00000,13.62874,6.65196
55552.00000,13.63056,6.65204
55616.00000,13.63042,6.64873
55680.00000,13.62888,6.64646
55744.00000,13.62956,6.64717
55808.00000,13.62865,6.64806
55872.00000,13.62698,6.64563
55936.00000,13.62802,6.64587
56000.00000,13.62790,6.64440
56064.00000,13.62757,6.64421
56128.00000,13.62900,6.64536
56192.00000,13.62967,6.64449
56256.00000,13.62909,6.64299
56320.00000,13.62926,6.64294
56384.00000,13.62936,6.64136
56448.00000,13.62979,6.64094
56512.00000,13.62927,6.63977
56576.00000,13.62958,6.64035
56640.00000,13.63058,6.64026
56704.00000,13.63227,6.64039
56768.00000,13.63133,6.63968
56832.00000,13.63163,6.64128
56896.00000,13.63074,6.63966
56960.00000,13.63225,6.64020
57024.00000,13.63206,6.64023
57088.00000,13.63247,6.63955
57152.00000,13.63296,6.64055
57216.00000,13.63125,6.63806
57280.00000,13.63227,6.63810
57344.00000,13.63296,6.63554
57408.00000,13.63206,6.63452
57472.00000,13.63254,6.63472
57536.00000,13.63264,6.63500
57600.00000,13.63232,6.63344
57664.00000,13.63254,6.63489
57728.00000,13.63296,6.63538
57792.00000,13.63437,6.63586
57856.00000,13.63397,6.63639
57920.00000,13.63393,6.63724
57984.00000,13.63454,6.63845
58048.00000,13.63484,6.63809
58112.00000,13.63490,6.63872
58176.00000,13.63545,6.63953
58240.00000,13.63614,6.63943
58304.00000,13.63683,6.63916
58368.00000,13.63607,6.63800
58432.00000,13.63592,6.63694
58496.00000,13.63554,6.63717
58560.00000,13.63668,6.63860
58624.00000,13.63808,6.63867
58688.00000,13.63798,6.63891
58752.00000,13.63873,6.63857
58816.00000,13.63960,6.63936
58880.00000,13.64002,6.63879
58944.00000,13.63882,6.63722
59008.00000,13.63873,6.63662
59072.00000,13.63820,6.63518
59136.00000,13.63780,6.63523
59200.00000,13.63678,6.63435
59264.00000,13.63749,6.63469
59328.00000,13.63725,6.63518
59392.00000,13.63772,6.63479
59456.00000,13.63756,6.63505
59520.00000,13.63673,6.63465
59584.00000,13.63594,6.63502
59648.00000,13.63722,6.63462
59712.00000,13.63734,6.63454
59776.00000,13.63590,6.63254
59840.00000,13.63620,6.63301
59904.00000,13.63573,6.63461
59968.00000,13.63430,6.63414
60032.00000,13.63471,6.63266
60096.00000,13.63394,6.63396
60160.00000,13.63411,6.63310
60224.00000,13.63393,6.63450
60288.00000,13.63293,6.63400
60352.00000,13.63124,6.63160
60416.00000,13.63110,6.63279
60480.00000,13.63066,6.63275
60544.00000,13.63056,6.63327
60608.00000,13.63098,6.63629
60672.00000,13.63019,6.63466
60736.00000,13.62948,6.63363
60800.00000,13.62964,6.63232
60864.00000,13.62928,6.63100
60928.00000,13.63039,6.63152
60992.00000,13.62972,6.63023
61056.00000,13.62888,6.62815
61120.00000,13.62703,6.62630
61184.00000,13.62594,6.62666
61248.00000,13.62433,6.62641
61312.00000,13.62353,6.62780
61376.00000,13.62348,6.63024
61440.00000,13.62459,6.63198
61504.00000,13.62339,6.63167
61568.00000,13.62304,6.63128
61632.00000,13.62345,6.63119
61696.00000,13.62129,6.63011
61760.00000,13.62134,6.63115
61824.00000,13.61886,6.62818
61888.00000,13.61945,6.63146
61952.00000,13.61714,6.62834
62016.00000,13.61677,6.62784
62080.00000,13.61478,6.62620
62144.00000,13.61511,6.62510
62208.00000,13.61408,6.62353
62272.00000,13.61317,6.62276
62336.00000,13.61213,6.62227
62400.00000,13.61103,6.62176
62464.00000,13.61068,6.62112
62528.00000,13.60815,6.62027
62592.00000,13.60698,6.62067
62656.00000,13.60656,6.61870
62720.00000,13.60606,6.61858
62784.00000,13.60450,6.61807
62848.00000,13.60285,6.61659
62912.00000,13.60064,6.61449
62976.00000,13.60026,6.61482
63040.00000,13.60094,6.61546
63104.00000,13.60053,6.61433
63168.00000,13.60076,6.61409
63232.00000,13.59911,6.61193
63296.00000,13.59642,6.60918
63360.00000,13.59697,6.61132
63424.00000,13.59720,6.61322
63488.00000,13.59544,6.61218
63552.00000,13.59519,6.61149
63616.00000,13.59538,6.61029
63680.00000,13.59531,6.60771
63744.00000,13.59294,6.60574
63808.00000,13.59238,6.60587
63872.00000,13.58961,6.60301
63936.00000,13.58757,6.60000
64000.00000,13.58682,6.60018
64064.00000,13.58507,6.60001
64128.00000,13.58614,6.60159
64192.00000,13.58567,6.60267
64256.00000,13.58438,6.60402
64320.00000,13.58319,6.60157
64384.00000,13.58093,6.60028
64448.00000,13.57903,6.60017
64512.00000,13.57954,6.59916
64576.00000,13.57906,6.59849
64640.00000,13.57803,6.59963
64704.00000,13.57644,6.59900
64768.00000,13.57480,6.59774
64832.00000,13.57293,6.59712
64896.00000,13.57191,6.59686
64960.00000,13.57060,6.59489
65024.00000,13.56946,6.59434
65088.00000,13.56842,6.59320
65152.00000,13.56613,6.59014
65216.00000,13.56552,6.59007
65280.00000,13.56410,6.58884
65344.00000,13.56410,6.58919
65408.00000,13.56234,6.58834
65472.00000,13.56099,6.58617
65536.00000,13.56093,6.58696
65600.00000,13.56071,6.58685
65664.00000,13.55964,6.58837
65728.00000,13.55636,6.58637
65792.00000,13.55401,6.58464
65856.00000,13.55371,6.58521
65920.00000,13.55028,6.58247
65984.00000,13.54970,6.58448
66048.00000,13.54941,6.58507
66112.00000,13.54959,6.58651
66176.00000,13.54927,6.58510
66240.00000,13.54861,6.58616
66304.00000,13.54712,6.58693
66368.00000,13.54389,6.58587
66432.00000,13.54203,6.58614
66496.00000,13.54092,6.58571
66560.00000,13.53926,6.58281
66624.00000,13.53751,6.58147
66688.00000,13.53495,6.57993
66752.00000,13.53370,6.57847
66816.00000,13.53180,6.57737
66880.00000,13.53106,6.57712
66944.00000,13.52800,6.57544
67008.00000,13.52656,6.57426
67072.00000,13.52332,6.57431
67136.00000,13.52079,6.57507
67200.00000,13.52007,6.57444
67264.00000,13.51785,6.57285
67328.00000,13.51470,6.57300
67392.00000,13.51318,6.57117
67456.00000,13.51193,6.57051
67520.00000,13.50972,6.57020
67584.00000,13.50913,6.56802
67648.00000,13.50817,6.56632
67712.00000,13.50599,6.56477
67776.00000,13.50424,6.56435
67840.00000,13.50417,6.56563
67904.00000,13.50271,6.56616
67968.00000,13.50232,6.56497
68032.00000,13.50272,6.56603
68096.00000,13.49960,6.56217
68160.00000,13.49887,6.56283
68224.00000,13.49608,6.56044
68288.00000,13.49407,6.56212
68352.00000,13.49295,6.56266
68416.00000,13.49206,6.56309
68480.00000,13.49060,6.56363
68544.00000,13.48805,6.56116
68608.00000,13.48669,6.56092
68672.00000,13.48561,6.56058
68736.00000,13.48455,6.56106
68800.00000,13.48497,6.56191
68864.00000,13.48325,6.55995
68928.00000,13.48261,6.56030
68992.00000,13.48097,6.55855
69056.00000,13.48000,6.55924
69120.00000,13.47741,6.55839
69184.00000,13.47550,6.55867
69248.00000,13.47417,6.55857
69312.00000,13.47058,6.55784
69376.00000,13.46896,6.55598
69440.00000,13.46673,6.55492
69504.00000,13.46551,6.55289
69568.00000,13.46420,6.55382
69632.00000,13.46223,6.55386
69696.00000,13.46048,6.55139
69760.00000,13.45786,6.54848
69824.00000,13.45592,6.54677
69888.00000,13.45327,6.54555
69952.00000,13.45084,6.54457
70016.00000,13.44808,6.54267
70080.00000,13.44528,6.54131
70144.00000,13.44414,6.53982
70208.00000,13.44183,6.53699
70272.00000,13.43950,6.53446
70336.00000,13.43814,6.53364
70400.00000,13.43551,6.53219
70464.00000,13.43226,6.53242
70528.00000,13.43029,6.53085
70592.00000,13.42911,6.53016
70656.00000,13.42766,6.52933
70720.00000,13.42701,6.52943
70784.00000,13.42380,6.52880
70848.00000,13.42034,6.52734
70912.00000,13.41901,6.52917
70976.00000,13.41918,6.53044
71040.00000,13.41835,6.53014
71104.00000,13.41595,6.53143
71168.00000,13.41468,6.53003
71232.00000,13.41175,6.52851
71296.00000,13.40946,6.52815
71360.00000,13.40749,6.52727
71424.00000,13.40581,6.52618
71488.00000,13.40218,6.52499
71552.00000,13.40056,6.52129
71616.00000,13.39799,6.52032
71680.00000,13.39485,6.51810
71744.00000,13.39269,6.51863
71808.00000,13.39100,6.51859
71872.00000,13.38891,6.51972
71936.00000,13.38727,6.51806
72000.00000,13.38710,6.51852
72064.00000,13.38638,6.51681
72128.00000,13.38448,6.51554
72192.00000,13.38385,6.51857
72256.00000,13.38087,6.51772
72320.00000,13.37793,6.51685
72384.00000,13.37660,6.51693
72448.00000,13.37458,6.51519
72512.00000,13.37192,6.51456
72576.00000,13.37048,6.51301
72640.00000,13.36795,6.51136
72704.00000,13.36599,6.50932
72768.00000,13.36503,6.50844
72832.00000,13.36374,6.50784
72896.00000,13.36039,6.50700
72960.00000,13.35919,6.50797
73024.00000,13.35603,6.50572
73088.00000,13.35430,6.50605
73152.00000,13.35057,6.50472
73216.00000,13.34889,6.50338
73280.00000,13.34606,6.50218
73344.00000,13.34403,6.49997
73408.00000,13.34221,6.50082
73472.00000,13.34093,6.50173
73536.00000,13.34071,6.50347
73600.00000,13.33680,6.50158
73664.00000,13.33693,6.50291
73728.00000,13.33692,6.50268
73792.00000,13.33390,6.50293
73856.00000,13.33115,6.49939
73920.00000,13.32855,6.49958
73984.00000,13.32710,6.50013
74048.00000,13.32602,6.49953
74112.00000,13.32278,6.49582
74176.00000,13.32056,6.49469
74240.00000,13.31954,6.49481
74304.00000,13.31650,6.49342
74368.00000,13.31399,6.49460
74432.00000,13.31287,6.49431
74496.00000,13.31097,6.49140
74560.00000,13.30939,6.49084
74624.00000,13.30799,6.49035
74688.00000,13.30521,6.48948
74752.00000,13.30234,6.48824
74816.00000,13.30194,6.48809
74880.00000,13.29991,6.48697
74944.00000,13.29821,6.48709
75008.00000,13.29669,6.48539
75072.00000,13.29475,6.48294
75136.00000,13.29195,6.48230
75200.00000,13.28883,6.48176
75264.00000,13.28561,6.47920
75328.00000,13.28469,6.47818
75392.00000,13.28310,6.47703
75456.00000,13.28095,6.47599
75520.00000,13.27982,6.47539
75584.00000,13.27847,6.47537
75648.00000,13.27479,6.47428
75712.00000,13.27055,6.47154
75776.00000,13.26889,6.47321
75840.00000,13.26484,6.47029
75904.00000,13.26326,6.46916
75968.00000,13.26157,6.46897
76032.00000,13.25972,6.46919
76096.00000,13.25679,6.46925
76160.00000,13.25254,6.46779
76224.00000,13.25034,6.46792
76288.00000,13.24749,6.46683
76352.00000,13.24319,6.46486
76416.00000,13.24031,6.46297
76480.00000,13.23821,6.46264
76544.00000,13.23527,6.45956
76608.00000,13.23229,6.45835
76672.00000,13.22814,6.45742
76736.00000,13.22612,6.45590
76800.00000,13.22243,6.45461
76864.00000,13.21951,6.45337
76928.00000,13.21620,6.45104
76992.00000,13.21406,6.44828
77056.00000,13.21221,6.44937
77120.00000,13.20942,6.44980
77184.00000,13.20704,6.44629
77248.00000,13.20401,6.44353
77312.00000,13.19945,6.44063
77376.00000,13.19706,6.44111
77440.00000,13.19345,6.44094
77504.00000,13.18944,6.43783
77568.00000,13.18811,6.43647
77632.00000,13.18670,6.43451
77696.00000,13.18338,6.43301
77760.00000,13.18022,6.42997
77824.00000,13.17816,6.42919
77888.00000,13.17521,6.42896
77952.00000,13.17391,6.42827
78016.00000,13.17143,6.42873
78080.00000,13.16771,6.42710
78144.00000,13.16443,6.42450
78208.00000,13.16184,6.42156
78272.00000,13.15770,6.41961
78336.00000,13.15604,6.41874
78400.00000,13.15381,6.41926
78464.00000,13.15296,6.42011
78528.00000,13.14936,6.42040
78592.00000,13.14641,6.41897
78656.00000,13.14256,6.41656
78720.00000,13.13759,6.41517
78784.00000,13.13435,6.41199
78848.00000,13.13167,6.41115
78912.00000,13.13015,6.41169
78976.00000,13.12810,6.41088
79040.00000,13.12185,6.40626
79104.00000,13.11908,6.40498
79168.00000,13.11907,6.40516
79232.00000,13.11671,6.40281
79296.00000,13.11431,6.40157
79360.00000,13.11168,6.39976
79424.00000,13.10989,6.39978
79488.00000,13.10604,6.39980
79552.00000,13.10384,6.39821
79616.00000,13.09960,6.39575
79680.00000,13.09681,6.39359
79744.00000,13.09563,6.39569
79808.00000,13.09276,6.39483
79872.00000,13.09022,6.39376
79936.00000,13.08608,6.39078
80000.00000,13.08322,6.39065
80064.00000,13.08064,6.38925
80128.00000,13.07518,6.38565
80192.00000,13.07131,6.38541
80256.00000,13.06822,6.38536
80320.00000,13.06489,6.38531
80384.00000,13.06021,6.38252
80448.00000,13.05676,6.38301
80512.00000,13.05256,6.37992
80576.00000,13.04960,6.37948
80640.00000,13.04343,6.37632
80704.00000,13.03994,6.37398
80768.00000,13.03590,6.37117
80832.00000,13.03238,6.36959
80896.00000,13.03000,6.36747
80960.00000,13.02514,6.36513
81024.00000,13.02256,6.36260
81088.00000,13.01774,6.35962
81152.00000,13.01469,6.35856
81216.00000,13.01120,6.35750
81280.00000,13.00764,6.35753
81344.00000,13.00527,6.35815
81408.00000,13.00296,6.35813
81472.00000,12.99984,6.35731
81536.00000,12.99800,6.35534
81600.00000,12.99247,6.35359
81664.00000,12.98867,6.35236
81728.00000,12.98710,6.35545
81792.00000,12.98347,6.35330
81856.00000,12.97841,6.35280
81920.00000,12.97353,6.35120
81984.00000,12.97247,6.35127
82048.00000,12.96901,6.34821
82112.00000,12.96699,6.34964
82176.00000,12.96452,6.34995
82240.00000,12.96091,6.34701
82304.00000,12.95735,6.34585
82368.00000,12.95489,6.34455
82432.00000,12.95117,6.34390
82496.00000,12.94618,6.34094
82560.00000,12.94323,6.34049
82624.00000,12.94234,6.34175
82688.00000,12.93926,6.33863
82752.00000,12.93385,6.33556
82816.00000,12.92878,6.33205
82880.00000,12.92538,6.32710
82944.00000,12.92178,6.32624
83008.00000,12.91928,6.32451
83072.00000,12.91713,6.32713
83136.00000,12.91473,6.32506
83200.00000,12.91394,6.32275
83264.00000,12.91012,6.32144
83328.00000,12.90641,6.31974
83392.00000,12.90456,6.32013
83456.00000,12.90369,6.31828
83520.00000,12.90092,6.31752
83584.00000,12.89745,6.31606
83648.00000,12.89391,6.31417
83712.00000,12.89163,6.31295
83776.00000,12.88891,6.31045
83840.00000,12.88288,6.30908
83904.00000,12.87742,6.30455
83968.00000,12.87358,6.30244
84032.00000,12.87118,6.30278
84096.00000,12.86881,6.30174
84160.00000,12.86390,6.29901
84224.00000,12.86085,6.29647
84288.00000,12.86142,6.29850
84352.00000,12.85492,6.29583
84416.00000,12.85203,6.29200
84480.00000,12.84717,6.28862
84544.00000,12.84252,6.28542
84608.00000,12.83911,6.28322
84672.00000,12.83526,6.28275
84736.00000,12.83359,6.28177
84800.00000,12.83064,6.28081
84864.00000,12.82580,6.28015
84928.00000,12.82158,6.27704
84992.00000,12.81726,6.27569
85056.00000,12.81523,6.27559
85120.00000,12.80972,6.27141
85184.00000,12.80722,6.26969
85248.00000,12.80402,6.26839
85312.00000,12.80121,6.26961
85376.00000,12.79624,6.26733
85440.00000,12.79426,6.26728
85504.00000,12.78944,6.26294
85568.00000,12.78633,6.26222
85632.00000,12.78391,6.26018
85696.00000,12.78040,6.25995
85760.00000,12.77956,6.26105
85824.00000,12.77740,6.25847
85888.00000,12.77259,6.25844
85952.00000,12.76737,6.25372
86016.00000,12.76398,6.25266
86080.00000,12.76230,6.25093
86144.00000,12.76035,6.24885
86208.00000,12.75626,6.24696
86272.00000,12.75155,6.24484
86336.00000,12.74992,6.24274
86400.00000,12.74560,6.24429
86464.00000,12.74173,6.24296
86528.00000,12.73751,6.24168
86592.00000,12.73609,6.24387
86656.00000,12.73052,6.24101
86720.00000,12.72672,6.23976
86784.00000,12.72282,6.23762
86848.00000,12.71943,6.23582
86912.00000,12.71696,6.23506
86976.00000,12.71135,6.23146
87040.00000,12.70728,6.22806
87104.00000,12.70157,6.22695
87168.00000,12.69746,6.22611
87232.00000,12.69303,6.22407
87296.00000,12.69008,6.22435
87360.00000,12.68659,6.22404
87424.00000,12.68296,6.22416
87488.00000,12.67840,6.22246
87552.00000,12.67603,6.22082
87616.00000,12.67279,6.21949
87680.00000,12.66801,6.21754
87744.00000,12.66413,6.21328
87808.00000,12.66067,6.21002
87872.00000,12.65778,6.21031
87936.00000,12.65568,6.20908
88000.00000,12.65243,6.20687
88064.00000,12.64896,6.20488
88128.00000,12.64530,6.20466
88192.00000,12.64201,6.20619
88256.00000,12.63970,6.20415
88320.00000,12.63679,6.20279
88384.00000,12.63446,6.20339
88448.00000,12.62974,6.20075
88512.00000,12.62706,6.19724
88576.00000,12.62189,6.19765
88640.00000,12.61786,6.19735
88704.00000,12.61311,6.19426
88768.00000,12.61290,6.19817
88832.00000,12.60780,6.19398
88896.00000,12.60323,6.19011
88960.00000,12.59906,6.19000
89024.00000,12.59611,6.19000
89088.00000,12.59288,6.18973
89152.00000,12.58794,6.18715
89216.00000,12.58586,6.18743
89280.00000,12.58260,6.18972
89344.00000,12.57967,6.18710
89408.00000,12.57673,6.18663
89472.00000,12.57298,6.18404
89536.00000,12.56870,6.18022
89600.00000,12.56512,6.17836
89664.00000,12.56249,6.17697
89728.00000,12.55945,6.17559
89792.00000,12.55513,6.17427
89856.00000,12.55141,6.17137
89920.00000,12.54682,6.16634
89984.00000,12.54280,6.16282
90048.00000,12.53671,6.16119
90112.00000,12.53382,6.16032
90176.00000,12.52904,6.15750
90240.00000,12.52552,6.15694
90304.00000,12.52216,6.15811
90368.00000,12.51601,6.15525
90432.00000,12.51094,6.15436
90496.00000,12.50828,6.15252
90560.00000,12.50464,6.15093
90624.00000,12.49909,6.14748
90688.00000,12.49552,6.14503
90752.00000,12.49327,6.14296
90816.00000,12.49104,6.14224
90880.00000,12.48952,6.14186
90944.00000,12.48472,6.13794
91008.00000,12.48029,6.13520
91072.00000,12.47664,6.13258
91136.00000,12.47167,6.13004
91200.00000,12.46713,6.12914
91264.00000,12.46279,6.12791
91328.00000,12.45853,6.12418
91392.00000,12.45358,6.12178
91456.00000,12.44924,6.11836
91520.00000,12.44558,6.11721
91584.00000,12.44054,6.11527
91648.00000,12.43424,6.11258
91712.00000,12.42826,6.11200
91776.00000,12.42373,6.10935
91840.00000,12.41795,6.10712
91904.00000,12.41121,6.10456
91968.00000,12.40629,6.10136
92032.00000,12.40214,6.10065
92096.00000,12.39630,6.09852
92160.00000,12.39006,6.09471
92224.00000,12.38652,6.09078
92288.00000,12.38228,6.08767
92352.00000,12.37755,6.08479
92416.00000,12.37220,6.08197
92480.00000,12.36946,6.08308
92544.00000,12.36716,6.08495
92608.00000,12.36251,6.08265
92672.00000,12.35725,6.08103
92736.00000,12.35327,6.07898
92800.00000,12.34754,6.07508
92864.00000,12.34303,6.07269
92928.00000,12.33837,6.06992
92992.00000,12.33420,6.06627
93056.00000,12.32947,6.06390
93120.00000,12.32435,6.06092
93184.00000,12.31883,6.05761
93248.00000,12.31423,6.05568
93312.00000,12.31205,6.05505
93376.00000,12.30688,6.05371
93440.00000,12.30018,6.04978
93504.00000,12.29727,6.04672
93568.00000,12.29211,6.04117
93632.00000,12.28628,6.04011
93696.00000,12.28266,6.04048
93760.00000,12.27682,6.03484
93824.00000,12.27100,6.03302
93888.00000,12.26754,6.03065
93952.00000,12.26564,6.02784
94016.00000,12.25806,6.02376
94080.00000,12.25171,6.02104
94144.00000,12.24595,6.01723
94208.00000,12.24299,6.01329
94272.00000,12.23905,6.01323
94336.00000,12.23629,6.01307
94400.00000,12.23403,6.01037
94464.00000,12.22731,6.00831
94528.00000,12.22152,6.00758
94592.00000,12.21802,6.00720
94656.00000,12.21165,6.00561
94720.00000,12.20555,6.00449
94784.00000,12.20316,6.00401
94848.00000,12.19873,6.00395
94912.00000,12.19484,6.00132
94976.00000,12.19051,5.99924
95040.00000,12.18520,5.99590
95104.00000,12.17945,5.99315
95168.00000,12.17476,5.98840
95232.00000,12.16783,5.98542
95296.00000,12.16138,5.98314
95360.00000,12.15408,5.97959
95424.00000,12.15129,5.97748
95488.00000,12.14752,5.97622
95552.00000,12.14394,5.97472
95616.00000,12.13834,5.97402
95680.00000,12.13440,5.97265
95744.00000,12.12805,5.97067
95808.00000,12.12384,5.97015
95872.00000,12.11849,5.96729
95936.00000,12.11415,5.96512
96000.00000,12.10971,5.96346
96064.00000,12.10530,5.96145
96128.00000,12.10139,5.96159
96192.00000,12.09656,5.96151
96256.00000,12.09334,5.95936
96320.00000,12.09002,5.95917
96384.00000,12.08654,5.95927
96448.00000,12.08341,5.95529
96512.00000,12.07778,5.95257
96576.00000,12.07145,5.94927
96640.00000,12.06831,5.94907
96704.00000,12.06249,5.94645
96768.00000,12.05859,5.94602
96832.00000,12.05544,5.94433
96896.00000,12.04972,5.94586
96960.00000,12.04466,5.94417
97024.00000,12.04429,5.94633
97088.00000,12.03956,5.94377
97152.00000,12.03504,5.94160
97216.00000,12.03158,5.94107
97280.00000,12.02705,5.93702
97344.00000,12.02183,5.93358
97408.00000,12.01606,5.93056
97472.00000,12.01125,5.92927
97536.00000,12.00599,5.92721
97600.00000,12.00303,5.92445
97664.00000,11.99689,5.92085
97728.00000,11.99401,5.92055
97792.00000,11.98795,5.91732
97856.00000,11.98311,5.91687
97920.00000,11.97783,5.91346
97984.00000,11.97243,5.91263
98048.00000,11.96829,5.91015
98112.00000,11.96180,5.90932
98176.00000,11.95539,5.90648
98240.00000,11.94984,5.90392
98304.00000,11.94421,5.90327
98368.00000,11.94115,5.90149
98432.00000,11.93706,5.90032
98496.00000,11.93132,5.89772
98560.00000,11.92618,5.89575
98624.00000,11.92179,5.89353
98688.00000,11.91810,5.89340
98752.00000,11.91351,5.89298
98816.00000,11.90833,5.89038
98880.00000,11.90237,5.88873
98944.00000,11.89839,5.88646
99008.00000,11.89502,5.88402
99072.00000,11.88973,5.88310
99136.00000,11.88692,5.88104
99200.00000,11.88130,5.87927
99264.00000,11.87506,5.87644
99328.00000,11.86875,5.87439
99392.00000,11.86319,5.87233
99456.00000,11.85737,5.87136
99520.00000,11.85254,5.87205
99584.00000,11.84508,5.87063
99648.00000,11.83724,5.86573
99712.00000,11.83289,5.86276
99776.00000,11.82852,5.86287
99840.00000,11.82240,5.86002
99904.00000,11.81963,5.86391
99968.00000,11.81523,5.86415
100032.00000,11.81016,5.86305
100096.00000,11.80651,5.86104
100160.00000,11.80339,5.86010
100224.00000,11.79879,5.86149
100288.00000,11.79543,5.86134
100352.00000,11.78972,5.85948
100416.00000,11.78612,5.85924
100480.00000,11.78149,5.85986
100544.00000,11.77554,5.85806
100608.00000,11.77298,5.85710
100672.00000,11.76816,5.85349
100736.00000,11.76485,5.85140
100800.00000,11.75996,5.84950
100864.00000,11.75549,5.84646
100928.00000,11.75144,5.84822
100992.00000,11.74793,5.84917
101056.00000,11.74197,5.84856
101120.00000,11.73895,5.84683
101184.00000,11.73456,5.84467
101248.00000,11.73125,5.84091
101312.00000,11.72307,5.83614
101376.00000,11.71797,5.83479
101440.00000,11.71278,5.83279
101504.00000,11.70701,5.82846
101568.00000,11.70127,5.82642
101632.00000,11.69624,5.82366
101696.00000,11.69051,5.81912
101760.00000,11.68732,5.81682
101824.00000,11.68336,5.81493
101888.00000,11.67820,5.81086
101952.00000,11.67267,5.81115
102016.00000,11.66612,5.81168
102080.00000,11.66115,5.81142
102144.00000,11.65724,5.80898
102208.00000,11.65219,5.80557
102272.00000,11.64844,5.80444
102336.00000,11.64507,5.80327
102400.00000,11.64125,5.80310
102464.00000,11.63757,5.80235
102528.00000,11.63206,5.80178
102592.00000,11.62633,5.80128
102656.00000,11.62141,5.80130
102720.00000,11.61511,5.79988
102784.00000,11.61209,5.79829
102848.00000,11.60710,5.79620
102912.00000,11.60414,5.79434
102976.00000,11.60042,5.79251
103040.00000,11.59556,5.78867
103104.00000,11.59216,5.78890
103168.00000,11.58900,5.78919
103232.00000,11.58270,5.78534
103296.00000,11.57809,5.78611
103360.00000,11.57133,5.78465
103424.00000,11.56413,5.78240
103488.00000,11.55909,5.78065
103552.00000,11.55516,5.78056
103616.00000,11.54992,5.77958
103680.00000,11.54476,5.77833
103744.00000,11.53963,5.77748
103808.00000,11.53447,5.77620
103872.00000,11.53244,5.77684
103936.00000,11.52852,5.77597
104000.00000,11.52328,5.77491
104064.00000,11.51870,5.77147
104128.00000,11.51606,5.77178
104192.00000,11.51067,5.76853
104256.00000,11.50697,5.76602
104320.00000,11.50079,5.76406
104384.00000,11.49466,5.76041
104448.00000,11.48974,5.75726
104512.00000,11.48330,5.75462
104576.00000,11.47928,5.75223
104640.00000,11.47422,5.74737
104704.00000,11.46855,5.74352
104768.00000,11.46270,5.74210
104832.00000,11.45666,5.73732
104896.00000,11.45041,5.73384
104960.00000,11.44845,5.73396
105024.00000,11.44204,5.73245
105088.00000,11.43685,5.72961
105152.00000,11.43071,5.72540
105216.00000,11.42581,5.72629
105280.00000,11.42265,5.72478
105344.00000,11.41942,5.72390
105408.00000,11.41339,5.72033
105472.00000,11.40862,5.71842
105536.00000,11.40618,5.71910
105600.00000,11.40200,5.71866
105664.00000,11.39624,5.71511
105728.00000,11.39058,5.71652
105792.00000,11.38569,5.71570
105856.00000,11.38040,5.71168
105920.00000,11.37390,5.70660
105984.00000,11.36792,5.70418
106048.00000,11.36232,5.70162
106112.00000,11.35601,5.70074
106176.00000,11.35126,5.69791
106240.00000,11.34737,5.69686
106304.00000,11.34132,5.69568
106368.00000,11.33497,5.69443
106432.00000,11.32938,5.69243
106496.00000,11.32397,5.69053
106560.00000,11.31827,5.68758
106624.00000,11.31042,5.68374
106688.00000,11.30435,5.68570
106752.00000,11.29854,5.68458
106816.00000,11.29277,5.68317
106880.00000,11.28974,5.68117
106944.00000,11.28238,5.67679
107008.00000,11.27616,5.67673
107072.00000,11.27416,5.67299
107136.00000,11.26664,5.67060
107200.00000,11.26248,5.66949
107264.00000,11.25726,5.66575
107328.00000,11.25211,5.66288
107392.00000,11.24568,5.66072
107456.00000,11.24232,5.65869
107520.00000,11.23765,5.65728
107584.00000,11.23388,5.65600
107648.00000,11.22933,5.65691
107712.00000,11.22431,5.65443
107776.00000,11.21959,5.65359
107840.00000,11.21407,5.65296
107904.00000,11.20842,5.64947
107968.00000,11.20221,5.64686
108032.00000,11.19734,5.64571
108096.00000,11.19098,5.64367
108160.00000,11.18495,5.63970
108224.00000,11.17949,5.64268
108288.00000,11.17340,5.64156
108352.00000,11.16820,5.64096
108416.00000,11.16401,5.64090
108480.00000,11.15793,5.63750
108544.00000,11.15388,5.63671
108608.00000,11.14997,5.63389
108672.00000,11.14478,5.63000
108736.00000,11.13927,5.62775
108800.00000,11.13674,5.62716
108864.00000,11.12853,5.62527
108928.00000,11.12454,5.62344
108992.00000,11.11896,5.62216
109056.00000,11.11345,5.62316
109120.00000,11.10727,5.62204
109184.00000,11.10062,5.61972
109248.00000,11.09217,5.61929
109312.00000,11.08599,5.61703
109376.00000,11.08163,5.61679
109440.00000,11.07409,5.61441
109504.00000,11.07004,5.61131
109568.00000,11.06432,5.61207
109632.00000,11.05854,5.61138
109696.00000,11.05202,5.61007
109760.00000,11.04786,5.60689
109824.00000,11.04399,5.60656
109888.00000,11.03917,5.61215
109952.00000,11.03237,5.61117
110016.00000,11.02522,5.60992
110080.00000,11.01909,5.60773
110144.00000,11.01259,5.60561
110208.00000,11.00477,5.60009
110272.00000,10.99965,5.59814
110336.00000,10.99548,5.59532
110400.00000,10.99188,5.59182
110464.00000,10.98716,5.58755
110528.00000,10.98128,5.58750
110592.00000,10.97688,5.58576
110656.00000,10.97350,5.58494
110720.00000,10.97019,5.58528
110784.00000,10.96323,5.58324
110848.00000,10.95826,5.58171
110912.00000,10.95457,5.57892
110976.00000,10.94765,5.57665
111040.00000,10.94005,5.57437
111104.00000,10.93337,5.57207
111168.00000,10.93037,5.57194
111232.00000,10.92550,5.57135
111296.00000,10.92086,5.57215
111360.00000,10.91478,5.56821
111424.00000,10.90645,5.56779
111488.00000,10.89936,5.56235
111552.00000,10.89548,5.55993
111616.00000,10.89223,5.55582
111680.00000,10.88363,5.55229
111744.00000,10.87718,5.55086
111808.00000,10.86988,5.54999
111872.00000,10.86346,5.54562
111936.00000,10.85700,5.54293
112000.00000,10.85437,5.54241
112064.00000,10.84896,5.53799
112128.00000,10.84257,5.53678
112192.00000,10.83614,5.53625
112256.00000,10.82953,5.53102
112320.00000,10.82578,5.52795
112384.00000,10.81938,5.52553
112448.00000,10.81406,5.52274
112512.00000,10.80762,5.52069
112576.00000,10.80269,5.52059
112640.00000,10.79709,5.51712
112704.00000,10.79059,5.51706
112768.00000,10.78435,5.51583
112832.00000,10.78049,5.51294
112896.00000,10.77427,5.50837
112960.00000,10.76887,5.50537
113024.00000,10.76404,5.50404
113088.00000,10.75977,5.50113
113152.00000,10.75415,5.49875
113216.00000,10.74915,5.49900
113280.00000,10.74455,5.49770
113344.00000,10.73850,5.49427
113408.00000,10.73264,5.49569
113472.00000,10.72851,5.49254
113536.00000,10.72183,5.49079
113600.00000,10.71613,5.48764
113664.00000,10.71465,5.48855
113728.00000,10.71051,5.48605
113792.00000,10.70566,5.48728
113856.00000,10.69816,5.48684
113920.00000,10.69172,5.48493
113984.00000,10.68435,5.48382
114048.00000,10.67939,5.48141
114112.00000,10.67401,5.47956
114176.00000,10.66873,5.47919
114240.00000,10.66476,5.47787
114304.00000,10.66314,5.47849
114368.00000,10.65762,5.47983
114432.00000,10.65263,5.47447
114496.00000,10.64562,5.47229
114560.00000,10.63826,5.46934
114624.00000,10.63348,5.46728
114688.00000,10.62758,5.46553
114752.00000,10.62206,5.46323
114816.00000,10.61583,5.46196
114880.00000,10.61253,5.46237
114944.00000,10.60809,5.46243
115008.00000,10.60225,5.46380
115072.00000,10.59828,5.46153
115136.00000,10.59124,5.46046
115200.00000,10.58303,5.45824
115264.00000,10.57876,5.45878
115328.00000,10.57457,5.45994
115392.00000,10.56956,5.45939
115456.00000,10.56433,5.45706
115520.00000,10.55916,5.45679
115584.00000,10.55092,5.45191
115648.00000,10.54492,5.44828
115712.00000,10.54133,5.44696
115776.00000,10.53349,5.44749
115840.00000,10.52792,5.44648
115904.00000,10.51958,5.44385
115968.00000,10.51258,5.43942
116032.00000,10.50704,5.44112
116096.00000,10.50177,5.44117
116160.00000,10.49229,5.43732
116224.00000,10.48864,5.43603
116288.00000,10.48460,5.43277
116352.00000,10.48114,5.43236
116416.00000,10.47601,5.43039
116480.00000,10.47127,5.42557
116544.00000,10.46405,5.42186
116608.00000,10.45835,5.41614
116672.00000,10.45257,5.41477
116736.00000,10.44713,5.41217
116800.00000,10.44137,5.41283
116864.00000,10.43493,5.40863
116928.00000,10.43258,5.40878
116992.00000,10.42495,5.40309
117056.00000,10.42120,5.40192
117120.00000,10.41220,5.40312
117184.00000,10.40601,5.40266
117248.00000,10.39923,5.40352
117312.00000,10.39426,5.40196
117376.00000,10.38848,5.39817
117440.00000,10.38019,5.39442
117504.00000,10.37209,5.39092
117568.00000,10.36610,5.38774
117632.00000,10.36103,5.38454
117696.00000,10.35256,5.38124
117760.00000,10.34710,5.38115
117824.00000,10.34036,5.38129
117888.00000,10.33307,5.37820
117952.00000,10.32590,5.37537
118016.00000,10.32051,5.37445
118080.00000,10.31273,5.36836
118144.00000,10.30624,5.36732
118208.00000,10.29890,5.36577
118272.00000,10.29353,5.36440
118336.00000,10.28860,5.36552
118400.00000,10.28107,5.36329
118464.00000,10.27409,5.36128
118528.00000,10.26971,5.35557
118592.00000,10.26308,5.35126
118656.00000,10.25852,5.35076
118720.00000,10.25182,5.35089
118784.00000,10.24508,5.34728
118848.00000,10.23954,5.34506
118912.00000,10.23146,5.34158
118976.00000,10.22823,5.34031
119040.00000,10.22077,5.34039
119104.00000,10.21440,5.34012
119168.00000,10.20860,5.33756
119232.00000,10.20113,5.33387
119296.00000,10.19419,5.33151
119360.00000,10.18972,5.33191
119424.00000,10.18015,5.32729
119488.00000,10.17309,5.32661
119552.00000,10.16897,5.32540
119616.00000,10.16384,5.32482
119680.00000,10.16040,5.32600
119744.00000,10.15595,5.32523
119808.00000,10.15264,5.32582
119872.00000,10.14514,5.32522
119936.00000,10.13836,5.32511
120000.00000,10.13212,5.32271
120064.00000,10.12449,5.32130
120128.00000,10.12125,5.32117
120192.00000,10.11362,5.32028
120256.00000,10.11018,5.31920
120320.00000,10.10526,5.31686
120384.00000,10.09808,5.31518
120448.00000,10.09172,5.31408
120512.00000,10.08430,5.31331
120576.00000,10.07657,5.31056
120640.00000,10.06899,5.30871
120704.00000,10.06427,5.30619
120768.00000,10.05726,5.30243
120832.00000,10.05154,5.29631
120896.00000,10.04288,5.29228
120960.00000,10.03837,5.29132
121024.00000,10.03031,5.29103
121088.00000,10.02288,5.28796
121152.00000,10.01589,5.28714
121216.00000,10.01014,5.28400
121280.00000,10.00262,5.27972
121344.00000,9.99520,5.27628
121408.00000,9.99037,5.27540
121472.00000,9.98372,5.27225
121536.00000,9.97654,5.27210
121600.00000,9.96891,5.26899
121664.00000,9.96297,5.26634
121728.00000,9.95733,5.26495
121792.00000,9.94860,5.26004
121856.00000,9.94240,5.25607
121920.00000,9.93614,5.25486
121984.00000,9.92965,5.25178
122048.00000,9.92409,5.24944
122112.00000,9.91735,5.24686
122176.00000,9.90975,5.24331
122240.00000,9.90568,5.24187
122304.00000,9.89964,5.23916
122368.00000,9.89482,5.24188
122432.00000,9.88960,5.24278
122496.00000,9.87978,5.23787
122560.00000,9.87292,5.23311
122624.00000,9.86533,5.23287
122688.00000,9.85790,5.23212
122752.00000,9.85388,5.23315
122816.00000,9.84713,5.23031
122880.00000,9.84130,5.23312
122944.00000,9.83521,5.22924
123008.00000,9.82828,5.22726
123072.00000,9.82166,5.22835
123136.00000,9.81503,5.22568
123200.00000,9.81011,5.22177
123264.00000,9.80393,5.21822
123328.00000,9.79635,5.21482
123392.00000,9.78983,5.21052
123456.00000,9.78182,5.21082
123520.00000,9.77602,5.20761
123584.00000,9.76787,5.20752
123648.00000,9.76057,5.20449
123712.00000,9.75266,5.20323
123776.00000,9.74695,5.19985
123840.00000,9.74211,5.20008
123904.00000,9.73511,5.19782
123968.00000,9.72894,5.19994
124032.00000,9.72110,5.19708
124096.00000,9.71450,5.19565
124160.00000,9.70517,5.19542
124224.00000,9.70125,5.19748
124288.00000,9.69310,5.19539
124352.00000,9.68810,5.19387
124416.00000,9.68107,5.19156
124480.00000,9.67345,5.19325
124544.00000,9.66596,5.19190
124608.00000,9.65703,5.18967
124672.00000,9.64918,5.18489
124736.00000,9.64338,5.18378
124800.00000,9.63691,5.18163
124864.00000,9.62833,5.17677
124928.00000,9.62357,5.17610
124992.00000,9.61600,5.17252
125056.00000,9.60843,5.17154
125120.00000,9.60205,5.17023
125184.00000,9.59653,5.17112
125248.00000,9.58840,5.16675
125312.00000,9.58170,5.16194
125376.00000,9.57702,5.16315
125440.00000,9.57129,5.16264
125504.00000,9.56539,5.16099
125568.00000,9.55964,5.15974
125632.00000,9.55537,5.15813
125696.00000,9.54799,5.15577
125760.00000,9.54007,5.15404
125824.00000,9.52901,5.15136
125888.00000,9.52271,5.15036
125952.00000,9.51376,5.14741
126016.00000,9.50964,5.15026
126080.00000,9.50405,5.14507
126144.00000,9.49946,5.13911
126208.00000,9.49206,5.13821
126272.00000,9.48479,5.14051
126336.00000,9.47962,5.13518
126400.00000,9.46640,5.13307
126464.00000,9.45749,5.12783
126528.00000,9.45076,5.12652
126592.00000,9.44054,5.12361
126656.00000,9.43449,5.12122
126720.00000,9.43059,5.11807
126784.00000,9.42333,5.11479
126848.00000,9.41615,5.11084
126912.00000,9.40583,5.10807
126976.00000,9.39886,5.10666
127040.00000,9.39034,5.10432
127104.00000,9.38396,5.10162
127168.00000,9.37476,5.09656
127232.00000,9.36700,5.09495
127296.00000,9.35790,5.09140
127360.00000,9.34952,5.09251
127424.00000,9.34285,5.08880
127488.00000,9.33856,5.09012
127552.00000,9.33272,5.08760
127616.00000,9.32411,5.08776
127680.00000,9.31804,5.08431
127744.00000,9.31185,5.08398
127808.00000,9.30252,5.08182
127872.00000,9.29662,5.08319
127936.00000,9.29360,5.08570
128000.00000,9.28562,5.08355
128064.00000,9.27855,5.07839
128128.00000,9.27447,5.07440
128192.00000,9.26889,5.07050
128256.00000,9.26313,5.06825
128320.00000,9.25628,5.06627
128384.00000,9.24906,5.06752
128448.00000,9.24446,5.07100
128512.00000,9.23857,5.06599
128576.00000,9.23047,5.06720
128640.00000,9.22531,5.06635
128704.00000,9.21955,5.06691
128768.00000,9.21506,5.06810
128832.00000,9.20926,5.06582
128896.00000,9.20290,5.06321
128960.00000,9.19602,5.06099
129024.00000,9.19194,5.06057
129088.00000,9.18405,5.05885
129152.00000,9.17789,5.05963
129216.00000,9.16763,5.05628
129280.00000,9.15961,5.05309
129344.00000,9.15401,5.04787
129408.00000,9.14567,5.04444
129472.00000,9.13665,5.04621
129536.00000,9.12948,5.04591
129600.00000,9.12373,5.04628
129664.00000,9.11905,5.04286
129728.00000,9.11259,5.04234
129792.00000,9.10486,5.04058
129856.00000,9.09768,5.03845
129920.00000,9.09047,5.03689
129984.00000,9.08326,5.03677
130048.00000,9.07504,5.03718
130112.00000,9.06817,5.03337
130176.00000,9.06081,5.03079
130240.00000,9.05316,5.03040
130304.00000,9.04511,5.02684
130368.00000,9.03885,5.02742
130432.00000,9.03250,5.02990
130496.00000,9.02628,5.02897
130560.00000,9.01952,5.02977
130624.00000,9.01416,5.02487
130688.00000,9.00738,5.02303
130752.00000,9.00046,5.02244
130816.00000,8.99501,5.02054
130880.00000,8.98965,5.01874
130944.00000,8.98111,5.01523
131008.00000,8.97470,5.01258
131072.00000,8.96390,5.00981
131136.00000,8.95732,5.00847
131200.00000,8.94764,5.00484
131264.00000,8.93735,5.00084
131328.00000,8.93290,5.00212
131392.00000,8.92738,5.00097
131456.00000,8.91927,4.99789
131520.00000,8.91707,5.00007
131584.00000,8.90997,4.99607
131648.00000,8.90142,4.99154
131712.00000,8.89489,4.99068
131776.00000,8.89035,4.98985
131840.00000,8.88160,4.98941
131904.00000,8.87523,4.99017
131968.00000,8.87227,4.98456
132032.00000,8.86541,4.98282
132096.00000,8.85650,4.98247
132160.00000,8.84903,4.98021
132224.00000,8.84415,4.98155
132288.00000,8.83548,4.97894
132352.00000,8.82880,4.97269
132416.00000,8.81991,4.97147
132480.00000,8.81300,4.97089
132544.00000,8.80771,4.96960
132608.00000,8.80214,4.96684
132672.00000,8.79208,4.96467
132736.00000,8.78409,4.96266
132800.00000,8.77603,4.95963
132864.00000,8.77030,4.96127
132928.00000,8.76162,4.95566
132992.00000,8.75638,4.95238
133056.00000,8.74909,4.95202
133120.00000,8.74204,4.94967
133184.00000,8.73270,4.94519
133248.00000,8.72360,4.93985
133312.00000,8.71921,4.93407
133376.00000,8.71482,4.93204
133440.00000,8.70667,4.93400
133504.00000,8.70076,4.93260
133568.00000,8.69383,4.93116
133632.00000,8.68616,4.93259
133696.00000,8.67943,4.92573
133760.00000,8.67263,4.92173
133824.00000,8.66594,4.92145
133888.00000,8.65855,4.92185
133952.00000,8.65268,4.92239
134016.00000,8.64695,4.91768
134080.00000,8.63913,4.91312
134144.00000,8.63406,4.91018
134208.00000,8.62581,4.90853
134272.00000,8.61856,4.91033
134336.00000,8.61124,4.90288
134400.00000,8.60411,4.90302
134464.00000,8.59682,4.90051
134528.00000,8.59284,4.89479
134592.00000,8.59029,4.89573
134656.00000,8.58259,4.89473
134720.00000,8.57609,4.89463
134784.00000,8.57232,4.89480
134848.00000,8.56849,4.89329
134912.00000,8.55542,4.88806
134976.00000,8.54698,4.88594
135040.00000,8.54069,4.88224
135104.00000,8.53312,4.87715
135168.00000,8.52738,4.87365
135232.00000,8.51987,4.87336
135296.00000,8.51174,4.86716
135360.00000,8.50587,4.86586
135424.00000,8.49862,4.86458
135488.00000,8.49030,4.86794
135552.00000,8.48072,4.86571
135616.00000,8.47396,4.86390
135680.00000,8.46733,4.85982
135744.00000,8.46112,4.85674
135808.00000,8.45624,4.85324
135872.00000,8.44680,4.84907
135936.00000,8.43951,4.84947
136000.00000,8.43208,4.84666
136064.00000,8.42287,4.84355
136128.00000,8.41620,4.84435
136192.00000,8.41069,4.84260
136256.00000,8.40484,4.83932
136320.00000,8.40034,4.83962
136384.00000,8.39418,4.83962
136448.00000,8.38732,4.83821
136512.00000,8.37803,4.83567
136576.00000,8.37067,4.83507
136640.00000,8.36443,4.83623
136704.00000,8.35810,4.83720
136768.00000,8.35054,4.83541
136832.00000,8.34083,4.83446
136896.00000,8.33663,4.83229
136960.00000,8.33020,4.82849
137024.00000,8.32372,4.82505
137088.00000,8.31587,4.81926
137152.00000,8.30704,4.81700
137216.00000,8.30283,4.81233
137280.00000,8.29879,4.81295
137344.00000,8.29377,4.81455
137408.00000,8.28667,4.81569
137472.00000,8.27964,4.81258
137536.00000,8.27433,4.80641
137600.00000,8.27121,4.80850
137664.00000,8.26229,4.80217
137728.00000,8.25329,4.80019
137792.00000,8.24469,4.79832
137856.00000,8.23935,4.78944
137920.00000,8.23081,4.78748
137984.00000,8.22260,4.78588
138048.00000,8.21491,4.78108
138112.00000,8.20701,4.77941
138176.00000,8.19627,4.77696
138240.00000,8.19224,4.77639
138304.00000,8.18523,4.77296
138368.00000,8.17974,4.77402
138432.00000,8.17524,4.77399
138496.00000,8.16550,4.77549
138560.00000,8.15877,4.77561
138624.00000,8.15024,4.77366
138688.00000,8.14231,4.76906
138752.00000,8.13549,4.76830
138816.00000,8.12369,4.76387
138880.00000,8.11427,4.76558
138944.00000,8.10510,4.76378
139008.00000,8.09940,4.76425
139072.00000,8.08961,4.76362
139136.00000,8.08421,4.76462
139200.00000,8.07608,4.76413
139264.00000,8.06920,4.75796
139328.00000,8.06218,4.75431
139392.00000,8.05698,4.75386
139456.00000,8.05293,4.75043
139520.00000,8.04484,4.74731
139584.00000,8.03751,4.74639
139648.00000,8.02695,4.74005
139712.00000,8.02198,4.73909
139776.00000,8.01116,4.73426
139840.00000,8.00273,4.73572
139904.00000,7.99547,4.73496
139968.00000,7.98899,4.73422
140032.00000,7.98181,4.73185
140096.00000,7.97482,4.73172
140160.00000,7.96810,4.72935
140224.00000,7.95941,4.72492
140288.00000,7.95237,4.72430
140352.00000,7.94308,4.72420
140416.00000,7.93652,4.72546
140480.00000,7.92672,4.71920
140544.00000,7.92081,4.71986
140608.00000,7.91647,4.71666
140672.00000,7.90727,4.71445
140736.00000,7.89629,4.71096
140800.00000,7.88949,4.70664
140864.00000,7.88182,4.70263
140928.00000,7.87302,4.70099
140992.00000,7.86480,4.70156
141056.00000,7.85705,4.69723
141120.00000,7.84742,4.69866
141184.00000,7.84135,4.69658
141248.00000,7.83680,4.69696
141312.00000,7.82670,4.69419
141376.00000,7.82037,4.69201
141440.00000,7.81633,4.68966
141504.00000,7.80794,4.68874
141568.00000,7.79807,4.68579
141632.00000,7.79042,4.68521
141696.00000,7.78376,4.68365
141760.00000,7.77303,4.68146
141824.00000,7.76472,4.67947
141888.00000,7.75909,4.67898
141952.00000,7.75411,4.68076
142016.00000,7.74760,4.67681
142080.00000,7.74203,4.67634
142144.00000,7.73540,4.67765
142208.00000,7.72625,4.67201
142272.00000,7.72313,4.67414
142336.00000,7.71473,4.67440
142400.00000,7.70545,4.67100
142464.00000,7.69756,4.66955
142528.00000,7.69027,4.66565
142592.00000,7.68182,4.66473
142656.00000,7.67748,4.66383
142720.00000,7.67189,4.65923
142784.00000,7.66192,4.65923
142848.00000,7.65080,4.65758
142912.00000,7.64081,4.65556
142976.00000,7.63153,4.65211
143040.00000,7.62334,4.65087
143104.00000,7.61682,4.64752
143168.00000,7.60827,4.64670
143232.00000,7.60365,4.64479
143296.00000,7.59465,4.63968
143360.00000,7.58609,4.63995
143424.00000,7.57661,4.63604
143488.00000,7.56996,4.63278
143552.00000,7.56493,4.63181
143616.00000,7.55586,4.63122
143680.00000,7.54694,4.62933
143744.00000,7.53899,4.62605
143808.00000,7.53155,4.62055
143872.00000,7.52081,4.61654
143936.00000,7.51302,4.61474
144000.00000,7.50483,4.61442
144064.00000,7.49633,4.61531
144128.00000,7.48922,4.61218
144192.00000,7.48056,4.61122
144256.00000,7.47237,4.61334
144320.00000,7.46538,4.60969
144384.00000,7.45990,4.61028
144448.00000,7.45025,4.60828
144512.00000,7.44314,4.60574
144576.00000,7.43685,4.60599
144640.00000,7.42860,4.60178
144704.00000,7.42145,4.59862
144768.00000,7.41316,4.59414
144832.00000,7.40565,4.59047
144896.00000,7.39787,4.58851
144960.00000,7.39049,4.58772
145024.00000,7.38179,4.58406
145088.00000,7.37369,4.57872
145152.00000,7.36704,4.57918
145216.00000,7.36118,4.57832
145280.00000,7.35154,4.57180
145344.00000,7.34328,4.56972
145408.00000,7.33608,4.56735
145472.00000,7.32813,4.56317
145536.00000,7.32074,4.56035
145600.00000,7.31264,4.56007
145664.00000,7.30277,4.55671
145728.00000,7.29344,4.55389
145792.00000,7.28365,4.55034
145856.00000,7.27527,4.54713
145920.00000,7.26539,4.54636
145984.00000,7.26314,4.54679
146048.00000,7.25295,4.54234
146112.00000,7.24612,4.54363
146176.00000,7.23781,4.54042
146240.00000,7.23328,4.54054
146304.00000,7.22452,4.53960
146368.00000,7.21605,4.53671
146432.00000,7.20647,4.53193
146496.00000,7.19770,4.52849
146560.00000,7.19008,4.52538
146624.00000,7.18523,4.52304
146688.00000,7.17506,4.52118
146752.00000,7.16799,4.52112
146816.00000,7.16131,4.51881
146880.00000,7.15171,4.51445
146944.00000,7.14411,4.51072
147008.00000,7.13525,4.51008
147072.00000,7.12785,4.51158
147136.00000,7.11785,4.51137
147200.00000,7.10860,4.50886
147264.00000,7.09931,4.50723
147328.00000,7.08758,4.50212
147392.00000,7.07719,4.50171
147456.00000,7.06855,4.49862
147520.00000,7.06307,4.49774
147584.00000,7.05806,4.49364
147648.00000,7.05118,4.49395
147712.00000,7.04329,4.49532
147776.00000,7.03629,4.49388
147840.00000,7.02799,4.49298
147904.00000,7.02138,4.48909
147968.00000,7.01454,4.48620
148032.00000,7.00990,4.48255
148096.00000,7.00249,4.48238
148160.00000,6.99477,4.47776
148224.00000,6.98840,4.47758
148288.00000,6.98125,4.47437
148352.00000,6.97251,4.46807
148416.00000,6.96063,4.46522
148480.00000,6.94884,4.46142
148544.00000,6.93825,4.45847
148608.00000,6.93047,4.45752
148672.00000,6.92160,4.45359
148736.00000,6.91441,4.45272
148800.00000,6.90725,4.44514
148864.00000,6.89721,4.44298
148928.00000,6.88590,4.44066
148992.00000,6.87754,4.43445
149056.00000,6.87351,4.43315
149120.00000,6.86769,4.43004
149184.00000,6.85665,4.42985
149248.00000,6.84964,4.42625
149312.00000,6.84238,4.42295
149376.00000,6.83336,4.41871
149440.00000,6.82370,4.41366
149504.00000,6.81753,4.41287
149568.00000,6.81144,4.41170
149632.00000,6.80098,4.40615
149696.00000,6.79259,4.40605
149760.00000,6.78527,4.40429
149824.00000,6.77703,4.40028
149888.00000,6.76875,4.39756
149952.00000,6.75860,4.39269
150016.00000,6.74780,4.39129
150080.00000,6.73860,4.38722
150144.00000,6.72837,4.38793
150208.00000,6.71997,4.38711
150272.00000,6.71093,4.38681
150336.00000,6.70063,4.38490
150400.00000,6.69145,4.38301
150464.00000,6.68475,4.38211
150528.00000,6.67760,4.38104
150592.00000,6.66402,4.37655
150656.00000,6.65321,4.37356
150720.00000,6.64916,4.37158
150784.00000,6.63867,4.36652
150848.00000,6.62815,4.36204
150912.00000,6.62124,4.36053
150976.00000,6.61623,4.35851
151040.00000,6.60666,4.35363
151104.00000,6.59585,4.34996
151168.00000,6.59163,4.35376
151232.00000,6.58299,4.35240
151296.00000,6.57918,4.35359
151360.00000,6.57173,4.35498
151424.00000,6.56355,4.35216
151488.00000,6.55431,4.35131
151552.00000,6.54844,4.34991
151616.00000,6.54161,4.34520
151680.00000,6.53320,4.33831
151744.00000,6.52825,4.33635
151808.00000,6.51995,4.33337
151872.00000,6.51103,4.32726
151936.00000,6.50267,4.32281
152000.00000,6.49717,4.31991
152064.00000,6.48847,4.32331
152128.00000,6.48050,4.32430
152192.00000,6.47262,4.32086
152256.00000,6.46421,4.31942
152320.00000,6.45471,4.31864
152384.00000,6.44380,4.31331
152448.00000,6.43333,4.31168
152512.00000,6.42334,4.30845
152576.00000,6.41501,4.30568
152640.00000,6.40561,4.29964
152704.00000,6.39480,4.29551
152768.00000,6.39087,4.29430
152832.00000,6.38119,4.28884
152896.00000,6.37133,4.28281
152960.00000,6.36832,4.28680
153024.00000,6.36128,4.28434
153088.00000,6.35205,4.27915
153152.00000,6.34346,4.27614
153216.00000,6.33777,4.27280
153280.00000,6.33009,4.27194
153344.00000,6.32037,4.26737
153408.00000,6.31386,4.26736
153472.00000,6.30435,4.26365
153536.00000,6.29679,4.26275
153600.00000,6.28844,4.25961
153664.00000,6.27644,4.25492
153728.00000,6.26640,4.25192
153792.00000,6.25944,4.24931
153856.00000,6.25025,4.24516
153920.00000,6.24023,4.24010
153984.00000,6.23127,4.23860
154048.00000,6.22357,4.23397
154112.00000,6.21593,4.23360
154176.00000,6.20671,4.22865
154240.00000,6.19587,4.22702
154304.00000,6.19070,4.22975
154368.00000,6.18186,4.22727
154432.00000,6.17671,4.22750
154496.00000,6.16453,4.22428
154560.00000,6.15503,4.22199
154624.00000,6.14511,4.22015
154688.00000,6.13482,4.21462
154752.00000,6.12830,4.21204
154816.00000,6.11813,4.20855
154880.00000,6.10671,4.20695
154944.00000,6.09954,4.20629
155008.00000,6.09639,4.20531
155072.00000,6.09053,4.20286
155136.00000,6.08522,4.20432
155200.00000,6.07501,4.20108
155264.00000,6.06595,4.19938
155328.00000,6.05608,4.19912
155392.00000,6.04947,4.19624
155456.00000,6.03998,4.19287
155520.00000,6.03319,4.19021
155584.00000,6.02304,4.18423
155648.00000,6.01093,4.17855
155712.00000,6.00196,4.17537
155776.00000,5.99323,4.17181
155840.00000,5.98438,4.16771
155904.00000,5.97424,4.16105
155968.00000,5.96453,4.15797
156032.00000,5.95882,4.15835
156096.00000,5.95174,4.15368
156160.00000,5.94525,4.15269
156224.00000,5.93852,4.15050
156288.00000,5.93007,4.14893
156352.00000,5.92128,4.14588
156416.00000,5.90785,4.14057
156480.00000,5.90090,4.14038
156544.00000,5.89538,4.13931
156608.00000,5.88613,4.13752
156672.00000,5.87893,4.13468
156736.00000,5.86781,4.13046
156800.00000,5.86171,4.13256
156864.00000,5.85248,4.13217
156928.00000,5.84512,4.12741
156992.00000,5.83811,4.12555
157056.00000,5.83327,4.12310
157120.00000,5.82705,4.12011
157184.00000,5.81965,4.11785
157248.00000,5.80414,4.11213
157312.00000,5.79403,4.11060
157376.00000,5.78574,4.10787
157440.00000,5.77495,4.10763
157504.00000,5.76957,4.10438
157568.00000,5.76297,4.10412
157632.00000,5.75445,4.10119
157696.00000,5.74826,4.09887
157760.00000,5.74097,4.09391
157824.00000,5.73254,4.09367
157888.00000,5.72438,4.09069
157952.00000,5.71451,4.08540
158016.00000,5.70404,4.08115
158080.00000,5.69251,4.07255
158144.00000,5.68445,4.06688
158208.00000,5.67493,4.06411
158272.00000,5.66531,4.06093
158336.00000,5.65947,4.05706
158400.00000,5.65560,4.05578
158464.00000,5.64383,4.05509
158528.00000,5.63370,4.05434
158592.00000,5.62246,4.05283
158656.00000,5.61426,4.04884
158720.00000,5.60308,4.04266
158784.00000,5.59302,4.03619
158848.00000,5.58429,4.03069
158912.00000,5.57501,4.02625
158976.00000,5.56807,4.02416
159040.00000,5.55885,4.01871
159104.00000,5.55160,4.01730
159168.00000,5.54491,4.01886
159232.00000,5.53338,4.01353
159296.00000,5.52304,4.00946
159360.00000,5.51241,4.00943
159424.00000,5.50889,4.01062
159488.00000,5.50098,4.00478
159552.00000,5.49274,4.00124
159616.00000,5.48334,3.99798
159680.00000,5.47385,3.99339
159744.00000,5.46804,3.99342
159808.00000,5.45785,3.98942
159872.00000,5.44827,3.98595
159936.00000,5.43673,3.98386
160000.00000,5.42498,3.97429
160064.00000,5.41664,3.97607
160128.00000,5.40563,3.97408
160192.00000,5.39629,3.96945
160256.00000,5.38843,3.96296
160320.00000,5.38066,3.95991
160384.00000,5.37321,3.95911
160448.00000,5.36320,3.95319
160512.00000,5.35538,3.95506
160576.00000,5.34558,3.95135
160640.00000,5.33374,3.94572
160704.00000,5.32456,3.93942
160768.00000,5.31340,3.93570
160832.00000,5.30441,3.92762
160896.00000,5.29242,3.92598
160960.00000,5.28535,3.92342
161024.00000,5.27583,3.91929
161088.00000,5.27202,3.91824
161152.00000,5.26605,3.91895
161216.00000,5.25455,3.91635
161280.00000,5.24419,3.91070
161344.00000,5.23781,3.90671
161408.00000,5.23144,3.90273
161472.00000,5.22347,3.89973
161536.00000,5.21683,3.89795
161600.00000,5.20891,3.89669
161664.00000,5.20082,3.89515
161728.00000,5.19085,3.89399
161792.00000,5.18153,3.89032
161856.00000,5.17152,3.88808
161920.00000,5.16009,3.88388
161984.00000,5.15108,3.87864
162048.00000,5.14660,3.88276
162112.00000,5.13647,3.88005
162176.00000,5.12877,3.87949
162240.00000,5.11759,3.87470
162304.00000,5.10659,3.87499
162368.00000,5.09853,3.87148
162432.00000,5.08707,3.86800
162496.00000,5.07676,3.86196
162560.00000,5.06929,3.85891
162624.00000,5.05912,3.85245
162688.00000,5.05117,3.85088
162752.00000,5.04208,3.84512
162816.00000,5.03246,3.84163
162880.00000,5.02201,3.83692
162944.00000,5.00920,3.83225
163008.00000,4.99857,3.82794
163072.00000,4.98514,3.82101
163136.00000,4.97700,3.81701
163200.00000,4.96832,3.81068
163264.00000,4.95959,3.80858
163328.00000,4.95086,3.80602
163392.00000,4.94028,3.80747
163456.00000,4.93229,3.80426
163520.00000,4.92561,3.80192
163584.00000,4.91606,3.79816
163648.00000,4.90342,3.79237
163712.00000,4.89702,3.79152
163776.00000,4.89303,3.78780
163840.00000,4.88642,3.78967
163904.00000,4.87757,3.78714
163968.00000,4.86728,3.78355
164032.00000,4.85953,3.78039
164096.00000,4.85405,3.77835
164160.00000,4.84477,3.77250
164224.00000,4.83769,3.77108
164288.00000,4.82731,3.76633
164352.00000,4.81627,3.76313
164416.00000,4.80927,3.75938
164480.00000,4.80112,3.75731
164544.00000,4.79485,3.75709
164608.00000,4.78276,3.74968
164672.00000,4.77742,3.74357
164736.00000,4.76930,3.74246
164800.00000,4.76282,3.74323
164864.00000,4.75118,3.73540
164928.00000,4.74366,3.73037
164992.00000,4.73214,3.72249
165056.00000,4.71987,3.71843
165120.00000,4.71355,3.71525
165184.00000,4.70457,3.70794
165248.00000,4.69286,3.70192
165312.00000,4.68370,3.69809
165376.00000,4.67343,3.69262
165440.00000,4.66768,3.69278
165504.00000,4.65742,3.68656
165568.00000,4.64685,3.68270
165632.00000,4.63884,3.68113
165696.00000,4.62814,3.67608
165760.00000,4.62023,3.67244
165824.00000,4.60850,3.66493
165888.00000,4.60072,3.65973
165952.00000,4.59281,3.66246
166016.00000,4.58249,3.65925
166080.00000,4.57121,3.65133
166144.00000,4.56019,3.64711
166208.00000,4.54993,3.64430
166272.00000,4.53813,3.63635
166336.00000,4.52716,3.62991
166400.00000,4.51963,3.62673
166464.00000,4.50841,3.62644
166528.00000,4.50046,3.62519
166592.00000,4.49386,3.62249
166656.00000,4.48493,3.61926
166720.00000,4.47365,3.61389
166784.00000,4.46628,3.61159
166848.00000,4.45821,3.60675
166912.00000,4.45173,3.60363
166976.00000,4.44581,3.60052
167040.00000,4.43271,3.59362
167104.00000,4.42515,3.59069
167168.00000,4.41455,3.58396
167232.00000,4.40836,3.58135
167296.00000,4.39871,3.57682
167360.00000,4.38689,3.57357
167424.00000,4.37916,3.56967
167488.00000,4.37125,3.56717
167552.00000,4.36606,3.56332
167616.00000,4.35185,3.55653
167680.00000,4.34095,3.55445
167744.00000,4.33463,3.55596
167808.00000,4.32480,3.54883
167872.00000,4.31429,3.54486
167936.00000,4.30375,3.54019
168000.00000,4.29562,3.54122
168064.00000,4.28745,3.54288
168128.00000,4.28077,3.53726
168192.00000,4.27345,3.53648
168256.00000,4.26754,3.53561
168320.00000,4.25834,3.53306
168384.00000,4.24903,3.53406
168448.00000,4.23866,3.53039
168512.00000,4.22924,3.52648
168576.00000,4.21825,3.52256
168640.00000,4.20827,3.52107
168704.00000,4.19720,3.51521
168768.00000,4.18988,3.51167
168832.00000,4.18132,3.50504
168896.00000,4.17074,3.49929
168960.00000,4.16381,3.49854
169024.00000,4.15605,3.49768
169088.00000,4.14694,3.49539
169152.00000,4.13742,3.49065
169216.00000,4.12803,3.48282
169280.00000,4.12098,3.47851
169344.00000,4.11014,3.47285
169408.00000,4.10128,3.46842
169472.00000,4.09058,3.46335
169536.00000,4.07891,3.45963
169600.00000,4.06740,3.45322
169664.00000,4.05797,3.45170
169728.00000,4.04870,3.44887
169792.00000,4.03869,3.44304
169856.00000,4.02993,3.43931
169920.00000,4.01836,3.43437
169984.00000,4.00974,3.42922
170048.00000,3.99677,3.42653
170112.00000,3.98734,3.42399
170176.00000,3.97934,3.42402
170240.00000,3.97132,3.41967
170304.00000,3.95856,3.41680
170368.00000,3.94997,3.41369
170432.00000,3.93764,3.40894
170496.00000,3.92970,3.40763
170560.00000,3.92313,3.40242
170624.00000,3.91819,3.40063
170688.00000,3.90705,3.39425
170752.00000,3.89813,3.39120
170816.00000,3.88681,3.38555
170880.00000,3.87226,3.38226
170944.00000,3.86460,3.37781
171008.00000,3.85544,3.37491
171072.00000,3.84705,3.36963
171136.00000,3.83544,3.36353
171200.00000,3.83167,3.36420
171264.00000,3.82247,3.36038
171328.00000,3.81043,3.35456
171392.00000,3.79855,3.34715
171456.00000,3.78773,3.34372
171520.00000,3.77502,3.34091
171584.00000,3.76682,3.33711
171648.00000,3.76243,3.33676
171712.00000,3.75705,3.33440
171776.00000,3.74999,3.33381
171840.00000,3.74035,3.33198
171904.00000,3.73041,3.33158
171968.00000,3.72076,3.32605
172032.00000,3.70998,3.32085
172096.00000,3.69600,3.31508
172160.00000,3.68771,3.31103
172224.00000,3.67489,3.30671
172288.00000,3.66567,3.30293
172352.00000,3.65760,3.29809
172416.00000,3.64412,3.29146
172480.00000,3.63181,3.28378
172544.00000,3.62193,3.27792
172608.00000,3.61262,3.27168
172672.00000,3.60157,3.26609
172736.00000,3.59187,3.26369
172800.00000,3.58567,3.26101
172864.00000,3.57811,3.25725
172928.00000,3.56946,3.25566
172992.00000,3.56298,3.25058
173056.00000,3.55560,3.24667
173120.00000,3.55049,3.24520
173184.00000,3.54177,3.24217
173248.00000,3.52943,3.23830
173312.00000,3.51837,3.23124
173376.00000,3.51151,3.23171
173440.00000,3.50513,3.23125
173504.00000,3.49202,3.22340
173568.00000,3.48463,3.21733
173632.00000,3.47791,3.21268
173696.00000,3.46706,3.21326
173760.00000,3.45474,3.20367
173824.00000,3.44656,3.20405
173888.00000,3.44080,3.20081
173952.00000,3.43377,3.19403
174016.00000,3.42718,3.19162
174080.00000,3.41762,3.18937
174144.00000,3.41325,3.18796
174208.00000,3.40174,3.17956
174272.00000,3.39180,3.17164
174336.00000,3.38523,3.17017
174400.00000,3.37484,3.16789
174464.00000,3.36878,3.16458
174528.00000,3.35909,3.15837
174592.00000,3.35362,3.15788
174656.00000,3.34117,3.15428
174720.00000,3.33328,3.15221
174784.00000,3.32418,3.15158
174848.00000,3.31422,3.14775
174912.00000,3.30258,3.14151
174976.00000,3.29581,3.14034
175040.00000,3.28427,3.13357
175104.00000,3.27391,3.12950
175168.00000,3.26697,3.12623
175232.00000,3.26034,3.12251
175296.00000,3.25222,3.11621
175360.00000,3.24016,3.10914
175424.00000,3.22870,3.10538
175488.00000,3.21887,3.10303
175552.00000,3.20652,3.09666
175616.00000,3.20301,3.09639
175680.00000,3.19127,3.09152
175744.00000,3.18535,3.09027
175808.00000,3.18227,3.08953
175872.00000,3.16943,3.08219
175936.00000,3.15916,3.07853
176000.00000,3.15240,3.07466
176064.00000,3.13917,3.06550
176128.00000,3.12689,3.05864
176192.00000,3.11684,3.05363
176256.00000,3.10982,3.05000
176320.00000,3.09952,3.04321
176384.00000,3.08832,3.03741
176448.00000,3.08008,3.03694
176512.00000,3.07361,3.03100
176576.00000,3.06211,3.02754
176640.00000,3.05220,3.02318
176704.00000,3.04177,3.01814
176768.00000,3.03044,3.01383
176832.00000,3.02286,3.00966
176896.00000,3.01308,3.00311
176960.00000,3.00843,3.00637
177024.00000,2.99594,3.00100
177088.00000,2.98753,3.00024
177152.00000,2.97810,2.99699
177216.00000,2.96890,2.99288
177280.00000,2.95578,2.98667
177344.00000,2.94787,2.98397
177408.00000,2.93748,2.98153
177472.00000,2.92474,2.97317
177536.00000,2.91533,2.97088
177600.00000,2.90982,2.96851
177664.00000,2.89995,2.96560
177728.00000,2.89176,2.96380
177792.00000,2.87586,2.95571
177856.00000,2.86679,2.94947
177920.00000,2.85723,2.94762
177984.00000,2.84323,2.93931
178048.00000,2.83349,2.93695
178112.00000,2.82363,2.93277
178176.00000,2.81532,2.93134
178240.00000,2.80601,2.92477
178304.00000,2.79642,2.91937
178368.00000,2.78795,2.91687
178432.00000,2.77954,2.90985
178496.00000,2.77361,2.90751
178560.00000,2.76313,2.90179
178624.00000,2.75198,2.89693
178688.00000,2.74631,2.89548
178752.00000,2.73544,2.88760
178816.00000,2.72302,2.88267
178880.00000,2.71396,2.87715
178944.00000,2.70734,2.87636
179008.00000,2.69713,2.87313
179072.00000,2.68743,2.86725
179136.00000,2.67659,2.86074
179200.00000,2.66809,2.85714
179264.00000,2.65889,2.85282
179328.00000,2.65296,2.84954
179392.00000,2.64849,2.85354
179456.00000,2.63921,2.84779
179520.00000,2.63018,2.84342
179584.00000,2.62264,2.83944
179648.00000,2.61013,2.83242
179712.00000,2.60098,2.82900
179776.00000,2.58916,2.82140
179840.00000,2.57854,2.81191
179904.00000,2.57021,2.80587
179968.00000,2.56032,2.79971
180032.00000,2.55034,2.78852
180096.00000,2.53797,2.78016
180160.00000,2.52785,2.77694
180224.00000,2.51657,2.76842
180288.00000,2.50455,2.76198
180352.00000,2.49486,2.75615
180416.00000,2.48529,2.75811
180480.00000,2.47653,2.75136
180544.00000,2.46272,2.74095
180608.00000,2.45059,2.73522
180672.00000,2.43602,2.72722
180736.00000,2.42482,2.72147
180800.00000,2.41489,2.71212
180864.00000,2.40736,2.70713
180928.00000,2.39711,2.69937
180992.00000,2.38504,2.69243
181056.00000,2.37853,2.69144
181120.00000,2.36540,2.68216
181184.00000,2.35778,2.68115
181248.00000,2.34628,2.67480
181312.00000,2.33479,2.66801
181376.00000,2.32699,2.66612
181440.00000,2.31757,2.65935
181504.00000,2.30831,2.65450
181568.00000,2.29737,2.64852
181632.00000,2.28681,2.64142
181696.00000,2.27036,2.63267
181760.00000,2.25677,2.62403
181824.00000,2.24609,2.61712
181888.00000,2.23099,2.60767
181952.00000,2.22142,2.59902
182016.00000,2.21347,2.59820
182080.00000,2.20309,2.59343
182144.00000,2.19332,2.59229
182208.00000,2.18677,2.58860
182272.00000,2.17412,2.57727
182336.00000,2.16265,2.56970
182400.00000,2.15281,2.56697
182464.00000,2.14423,2.56392
182528.00000,2.13648,2.55747
182592.00000,2.12654,2.55388
182656.00000,2.11412,2.54370
182720.00000,2.10289,2.53539
182784.00000,2.09403,2.53144
182848.00000,2.08520,2.52192
182912.00000,2.07603,2.51376
182976.00000,2.06789,2.51172
183040.00000,2.05755,2.50716
183104.00000,2.04739,2.50517
183168.00000,2.03777,2.50228
183232.00000,2.02491,2.49795
183296.00000,2.01439,2.49267
183360.00000,2.00836,2.49106
183424.00000,2.00027,2.48651
183488.00000,1.99316,2.48408
183552.00000,1.97928,2.47556
183616.00000,1.96776,2.47006
183680.00000,1.95199,2.45872
183744.00000,1.94392,2.45206
183808.00000,1.93240,2.44405
183872.00000,1.92318,2.44127
183936.00000,1.91203,2.42794
184000.00000,1.90225,2.42312
184064.00000,1.89179,2.42047
184128.00000,1.88289,2.41469
184192.00000,1.87474,2.40894
184256.00000,1.86431,2.40275
184320.00000,1.85294,2.39382
184384.00000,1.84521,2.38808
184448.00000,1.83471,2.38181
184512.00000,1.82527,2.37878
184576.00000,1.81929,2.37627
184640.00000,1.81175,2.37332
184704.00000,1.80472,2.36636
184768.00000,1.79580,2.36120
184832.00000,1.78830,2.35598
184896.00000,1.78018,2.35272
184960.00000,1.76985,2.34923
185024.00000,1.75955,2.33765
185088.00000,1.74959,2.33077
185152.00000,1.73813,2.31751
185216.00000,1.72637,2.30934
185280.00000,1.71449,2.29961
185344.00000,1.70731,2.29768
185408.00000,1.69854,2.29012
185472.00000,1.69081,2.28640
185536.00000,1.68167,2.28001
185600.00000,1.67392,2.27385
185664.00000,1.66448,2.26474
185728.00000,1.65519,2.25802
185792.00000,1.64881,2.25604
185856.00000,1.63505,2.24854
185920.00000,1.62761,2.24009
185984.00000,1.61972,2.23288
186048.00000,1.60753,2.22497
186112.00000,1.59943,2.22019
186176.00000,1.58905,2.21325
186240.00000,1.58111,2.21233
186304.00000,1.57432,2.20719
186368.00000,1.56296,2.19501
186432.00000,1.55701,2.19531
186496.00000,1.54783,2.18476
186560.00000,1.53954,2.17914
186624.00000,1.53367,2.17673
186688.00000,1.52018,2.16691
186752.00000,1.51498,2.15852
186816.00000,1.50622,2.15132
186880.00000,1.49775,2.14139
186944.00000,1.48776,2.13521
187008.00000,1.48155,2.13446
187072.00000,1.47139,2.12690
187136.00000,1.46360,2.12106
187200.00000,1.45492,2.11216
187264.00000,1.44476,2.10865
187328.00000,1.43739,2.10749
187392.00000,1.42746,2.09529
187456.00000,1.41946,2.08998
187520.00000,1.40995,2.08465
187584.00000,1.40096,2.07653
187648.00000,1.38759,2.06198
187712.00000,1.37972,2.05372
187776.00000,1.36588,2.04206
187840.00000,1.35614,2.03548
187904.00000,1.34820,2.03415
187968.00000,1.33756,2.02203
188032.00000,1.32491,2.01060
188096.00000,1.31791,2.00321
188160.00000,1.30812,1.99342
188224.00000,1.29806,1.98176
188288.00000,1.29097,1.97539
188352.00000,1.28763,1.98077
188416.00000,1.27914,1.97442
188480.00000,1.26429,1.96026
188544.00000,1.25494,1.94942
188608.00000,1.24490,1.94190
188672.00000,1.23954,1.93396
188736.00000,1.22861,1.91867
188800.00000,1.21835,1.91127
188864.00000,1.20948,1.90510
188928.00000,1.20226,1.90247
188992.00000,1.19227,1.88979
189056.00000,1.18384,1.88775
189120.00000,1.17766,1.87914
189184.00000,1.17064,1.87474
189248.00000,1.16363,1.86703
189312.00000,1.15612,1.86272
189376.00000,1.14458,1.84948
189440.00000,1.13692,1.84127
189504.00000,1.12974,1.83620
189568.00000,1.12413,1.83677
189632.00000,1.11267,1.82603
189696.00000,1.10046,1.80852
189760.00000,1.09302,1.79742
189824.00000,1.08431,1.79078
189888.00000,1.07484,1.78162
189952.00000,1.06428,1.77204
190016.00000,1.05667,1.76548
190080.00000,1.04691,1.75195
190144.00000,1.03777,1.74452
190208.00000,1.02912,1.73484
190272.00000,1.02132,1.72177
190336.00000,1.01382,1.70616
190400.00000,1.00415,1.69528
190464.00000,0.99309,1.67876
190528.00000,0.98693,1.67866
190592.00000,0.97786,1.66894
190656.00000,0.96438,1.64958
190720.00000,0.95815,1.64248
190784.00000,0.94433,1.62601
190848.00000,0.93771,1.61793
190912.00000,0.93312,1.60499
190976.00000,0.92444,1.59695
191040.00000,0.91305,1.58050
191104.00000,0.90526,1.57257
191168.00000,0.89716,1.56258
191232.00000,0.88846,1.55311
191296.00000,0.87993,1.53544
191360.00000,0.86830,1.51855
191424.00000,0.85487,1.49559
191488.00000,0.84479,1.48662
191552.00000,0.83436,1.47721
191616.00000,0.82770,1.47125
191680.00000,0.81800,1.45761
191744.00000,0.81089,1.44864
191808.00000,0.80341,1.43989
191872.00000,0.79383,1.42950
191936.00000,0.78430,1.41569
192000.00000,0.77815,1.41390
192064.00000,0.77415,1.40423
192128.00000,0.76510,1.39146
192192.00000,0.76074,1.38951
192256.00000,0.75093,1.37543
192320.00000,0.74266,1.36535
192384.00000,0.72848,1.34802
192448.00000,0.72076,1.34504
192512.00000,0.71422,1.33704
192576.00000,0.70132,1.30909
192640.00000,0.69394,1.30417
192704.00000,0.68578,1.29002
192768.00000,0.68088,1.28523
192832.00000,0.67723,1.29066
192896.00000,0.67241,1.29018
192960.00000,0.65974,1.27102
193024.00000,0.64672,1.25159
193088.00000,0.63860,1.24757
193152.00000,0.62893,1.23604
193216.00000,0.62287,1.22876
193280.00000,0.61849,1.23092
193344.00000,0.60816,1.21309
193408.00000,0.59916,1.19844
193472.00000,0.59263,1.18873
193536.00000,0.58594,1.18693
193600.00000,0.57773,1.17808
193664.00000,0.57421,1.17529
193728.00000,0.56820,1.18059
193792.00000,0.55419,1.15382
193856.00000,0.54150,1.12707
193920.00000,0.53202,1.10913
193984.00000,0.52637,1.10186
194048.00000,0.52034,1.09488
194112.00000,0.51718,1.10427
194176.00000,0.50973,1.08266
194240.00000,0.50105,1.06911
194304.00000,0.48744,1.04164
194368.00000,0.47758,1.02269
194432.00000,0.47151,1.01537
194496.00000,0.46580,1.01548
194560.00000,0.45829,1.00362
194624.00000,0.45108,0.98746
194688.00000,0.44186,0.96907
194752.00000,0.43927,0.96650
194816.00000,0.43387,0.95629
194880.00000,0.42647,0.95266
194944.00000,0.42342,0.95456
195008.00000,0.40824,0.91960
195072.00000,0.40028,0.89631
195136.00000,0.39471,0.89949
195200.00000,0.38610,0.88560
195264.00000,0.37634,0.87472
195328.00000,0.36492,0.84243
195392.00000,0.35615,0.82187
195456.00000,0.35211,0.82733
195520.00000,0.34402,0.81439
195584.00000,0.33813,0.79168
195648.00000,0.32786,0.76408
195712.00000,0.31915,0.75505
195776.00000,0.30639,0.72541
195840.00000,0.30244,0.75622
195904.00000,0.29543,0.71971
195968.00000,0.28457,0.68231
196032.00000,0.27144,0.63068
196096.00000,0.25888,0.58411
196160.00000,0.25259,0.56999
196224.00000,0.24095,0.50615
196288.00000,0.22692,0.45474
196352.00000,0.22215,0.46512
196416.00000,0.20592,0.36220
196480.00000,0.19496,0.33276
196544.00000,0.18592,0.31157
196608.00000,0.18041,0.28834


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/cardinality_rescaled.csv <==
x,mu,std
0.00000,0.01511,0.02465
64.00000,0.02316,0.03488
128.00000,0.03080,0.04440
192.00000,0.03796,0.05331
256.00000,0.04513,0.06176
320.00000,0.05186,0.06972
384.00000,0.05815,0.07645
448.00000,0.06444,0.08300
512.00000,0.07030,0.08847
576.00000,0.07616,0.09398
640.00000,0.08183,0.09915
704.00000,0.08738,0.10408
768.00000,0.09288,0.10903
832.00000,0.09803,0.11332
896.00000,0.10310,0.11707
960.00000,0.10806,0.12088
1024.00000,0.11283,0.12453
1088.00000,0.11771,0.12818
1152.00000,0.12240,0.13167
1216.00000,0.12689,0.13461
1280.00000,0.13133,0.13779
1344.00000,0.13589,0.14097
1408.00000,0.14011,0.14383
1472.00000,0.14415,0.14651
1536.00000,0.14838,0.14918
1600.00000,0.15231,0.15133
1664.00000,0.15626,0.15366
1728.00000,0.16037,0.15601
1792.00000,0.16436,0.15821
1856.00000,0.16832,0.16042
1920.00000,0.17224,0.16255
1984.00000,0.17617,0.16467
2048.00000,0.17984,0.16653
2112.00000,0.18355,0.16837
2176.00000,0.18739,0.17039
2240.00000,0.19099,0.17224
2304.00000,0.19475,0.17416
2368.00000,0.19827,0.17593
2432.00000,0.20175,0.17766
2496.00000,0.20539,0.17939
2560.00000,0.20877,0.18098
2624.00000,0.21234,0.18255
2688.00000,0.21578,0.18408
2752.00000,0.21923,0.18557
2816.00000,0.22263,0.18718
2880.00000,0.22599,0.18854
2944.00000,0.22925,0.19001
3008.00000,0.23243,0.19138
3072.00000,0.23572,0.19283
3136.00000,0.23887,0.19414
3200.00000,0.24184,0.19527
3264.00000,0.24495,0.19668
3328.00000,0.24795,0.19787
3392.00000,0.25096,0.19902
3456.00000,0.25393,0.20027
3520.00000,0.25693,0.20139
3584.00000,0.25980,0.20242
3648.00000,0.26263,0.20339
3712.00000,0.26558,0.20436
3776.00000,0.26859,0.20545
3840.00000,0.27141,0.20640
3904.00000,0.27431,0.20745
3968.00000,0.27729,0.20845
4032.00000,0.28004,0.20936
4096.00000,0.28279,0.21023
4160.00000,0.28549,0.21109
4224.00000,0.28832,0.21192
4288.00000,0.29095,0.21281
4352.00000,0.29362,0.21360
4416.00000,0.29632,0.21453
4480.00000,0.29913,0.21532
4544.00000,0.30161,0.21610
4608.00000,0.30411,0.21682
4672.00000,0.30658,0.21750
4736.00000,0.30915,0.21817
4800.00000,0.31159,0.21895
4864.00000,0.31413,0.21967
4928.00000,0.31666,0.22029
4992.00000,0.31920,0.22086
5056.00000,0.32165,0.22154
5120.00000,0.32416,0.22225
5184.00000,0.32665,0.22288
5248.00000,0.32893,0.22360
5312.00000,0.33131,0.22421
5376.00000,0.33355,0.22487
5440.00000,0.33578,0.22542
5504.00000,0.33799,0.22589
5568.00000,0.34035,0.22643
5632.00000,0.34268,0.22705
5696.00000,0.34504,0.22759
5760.00000,0.34730,0.22801
5824.00000,0.34963,0.22856
5888.00000,0.35187,0.22903
5952.00000,0.35409,0.22948
6016.00000,0.35636,0.22994
6080.00000,0.35858,0.23029
6144.00000,0.36075,0.23072
6208.00000,0.36290,0.23104
6272.00000,0.36497,0.23141
6336.00000,0.36711,0.23180
6400.00000,0.36929,0.23231
6464.00000,0.37135,0.23265
6528.00000,0.37343,0.23314
6592.00000,0.37551,0.23344
6656.00000,0.37755,0.23378
6720.00000,0.37964,0.23402
6784.00000,0.38159,0.23431
6848.00000,0.38366,0.23461
6912.00000,0.38569,0.23493
6976.00000,0.38788,0.23532
7040.00000,0.38987,0.23569
7104.00000,0.39193,0.23590
7168.00000,0.39383,0.23619
7232.00000,0.39579,0.23651
7296.00000,0.39782,0.23668
7360.00000,0.39976,0.23692
7424.00000,0.40173,0.23721
7488.00000,0.40368,0.23737
7552.00000,0.40558,0.23754
7616.00000,0.40750,0.23781
7680.00000,0.40938,0.23806
7744.00000,0.41131,0.23836
7808.00000,0.41321,0.23859
7872.00000,0.41514,0.23877
7936.00000,0.41712,0.23896
8000.00000,0.41901,0.23913
8064.00000,0.42088,0.23925
8128.00000,0.42272,0.23950
8192.00000,0.42448,0.23971
8256.00000,0.42635,0.23990
8320.00000,0.42832,0.24013
8384.00000,0.43009,0.24030
8448.00000,0.43191,0.24050
8512.00000,0.43370,0.24062
8576.00000,0.43553,0.24075
8640.00000,0.43731,0.24093
8704.00000,0.43894,0.24102
8768.00000,0.44071,0.24117
8832.00000,0.44250,0.24129
8896.00000,0.44432,0.24145
8960.00000,0.44605,0.24164
9024.00000,0.44772,0.24180
9088.00000,0.44937,0.24196
9152.00000,0.45118,0.24214
9216.00000,0.45283,0.24229
9280.00000,0.45442,0.24245
9344.00000,0.45616,0.24254
9408.00000,0.45784,0.24272
9472.00000,0.45941,0.24272
9536.00000,0.46112,0.24283
9600.00000,0.46265,0.24297
9664.00000,0.46421,0.24305
9728.00000,0.46583,0.24310
9792.00000,0.46744,0.24321
9856.00000,0.46908,0.24336
9920.00000,0.47066,0.24352
9984.00000,0.47220,0.24351
10048.00000,0.47379,0.24360
10112.00000,0.47524,0.24364
10176.00000,0.47689,0.24369
10240.00000,0.47850,0.24375
10304.00000,0.48000,0.24387
10368.00000,0.48163,0.24398
10432.00000,0.48311,0.24400
10496.00000,0.48469,0.24409
10560.00000,0.48617,0.24410
10624.00000,0.48767,0.24412
10688.00000,0.48922,0.24418
10752.00000,0.49082,0.24420
10816.00000,0.49233,0.24426
10880.00000,0.49378,0.24442
10944.00000,0.49526,0.24434
11008.00000,0.49671,0.24442
11072.00000,0.49810,0.24439
11136.00000,0.49952,0.24444
11200.00000,0.50105,0.24450
11264.00000,0.50257,0.24455
11328.00000,0.50404,0.24457
11392.00000,0.50552,0.24461
11456.00000,0.50700,0.24468
11520.00000,0.50843,0.24472
11584.00000,0.50985,0.24475
11648.00000,0.51123,0.24473
11712.00000,0.51264,0.24473
11776.00000,0.51414,0.24467
11840.00000,0.51550,0.24467
11904.00000,0.51690,0.24468
11968.00000,0.51838,0.24463
12032.00000,0.51981,0.24459
12096.00000,0.52118,0.24458
12160.00000,0.52252,0.24463
12224.00000,0.52392,0.24456
12288.00000,0.52531,0.24449
12352.00000,0.52663,0.24446
12416.00000,0.52795,0.24448
12480.00000,0.52931,0.24443
12544.00000,0.53052,0.24437
12608.00000,0.53184,0.24443
12672.00000,0.53314,0.24447
12736.00000,0.53444,0.24446
12800.00000,0.53578,0.24443
12864.00000,0.53712,0.24441
12928.00000,0.53838,0.24440
12992.00000,0.53969,0.24448
13056.00000,0.54106,0.24443
13120.00000,0.54236,0.24443
13184.00000,0.54362,0.24437
13248.00000,0.54497,0.24437
13312.00000,0.54628,0.24433
13376.00000,0.54751,0.24425
13440.00000,0.54885,0.24418
13504.00000,0.55014,0.24414
13568.00000,0.55140,0.24413
13632.00000,0.55267,0.24413
13696.00000,0.55395,0.24398
13760.00000,0.55520,0.24386
13824.00000,0.55646,0.24379
13888.00000,0.55769,0.24382
13952.00000,0.55890,0.24381
14016.00000,0.56015,0.24379
14080.00000,0.56140,0.24377
14144.00000,0.56264,0.24381
14208.00000,0.56389,0.24374
14272.00000,0.56506,0.24370
14336.00000,0.56621,0.24362
14400.00000,0.56744,0.24354
14464.00000,0.56867,0.24344
14528.00000,0.56982,0.24337
14592.00000,0.57107,0.24334
14656.00000,0.57223,0.24322
14720.00000,0.57350,0.24321
14784.00000,0.57470,0.24317
14848.00000,0.57587,0.24313
14912.00000,0.57706,0.24303
14976.00000,0.57818,0.24295
15040.00000,0.57925,0.24290
15104.00000,0.58040,0.24271
15168.00000,0.58148,0.24264
15232.00000,0.58262,0.24256
15296.00000,0.58378,0.24246
15360.00000,0.58497,0.24241
15424.00000,0.58607,0.24235
15488.00000,0.58728,0.24236
15552.00000,0.58837,0.24224
15616.00000,0.58950,0.24212
15680.00000,0.59063,0.24198
15744.00000,0.59173,0.24194
15808.00000,0.59284,0.24187
15872.00000,0.59401,0.24183
15936.00000,0.59509,0.24173
16000.00000,0.59633,0.24164
16064.00000,0.59745,0.24157
16128.00000,0.59862,0.24145
16192.00000,0.59971,0.24130
16256.00000,0.60081,0.24127
16320.00000,0.60193,0.24120
16384.00000,0.60304,0.24111
16448.00000,0.60418,0.24103
16512.00000,0.60528,0.24091
16576.00000,0.60636,0.24078
16640.00000,0.60748,0.24066
16704.00000,0.60866,0.24051
16768.00000,0.60971,0.24040
16832.00000,0.61082,0.24029
16896.00000,0.61189,0.24015
16960.00000,0.61299,0.24005
17024.00000,0.61409,0.23997
17088.00000,0.61507,0.23990
17152.00000,0.61616,0.23984
17216.00000,0.61723,0.23977
17280.00000,0.61825,0.23957
17344.00000,0.61932,0.23954
17408.00000,0.62038,0.23945
17472.00000,0.62143,0.23934
17536.00000,0.62246,0.23922
17600.00000,0.62350,0.23916
17664.00000,0.62455,0.23900
17728.00000,0.62560,0.23888
17792.00000,0.62654,0.23875
17856.00000,0.62765,0.23866
17920.00000,0.62878,0.23857
17984.00000,0.62990,0.23845
18048.00000,0.63090,0.23837
18112.00000,0.63198,0.23826
18176.00000,0.63298,0.23810
18240.00000,0.63401,0.23797
18304.00000,0.63499,0.23791
18368.00000,0.63604,0.23778
18432.00000,0.63702,0.23770
18496.00000,0.63801,0.23757
18560.00000,0.63902,0.23740
18624.00000,0.64005,0.23726
18688.00000,0.64104,0.23720
18752.00000,0.64203,0.23709
18816.00000,0.64302,0.23697
18880.00000,0.64402,0.23686
18944.00000,0.64499,0.23672
19008.00000,0.64599,0.23664
19072.00000,0.64698,0.23646
19136.00000,0.64790,0.23627
19200.00000,0.64896,0.23620
19264.00000,0.64998,0.23607
19328.00000,0.65090,0.23588
19392.00000,0.65189,0.23572
19456.00000,0.65293,0.23545
19520.00000,0.65393,0.23540
19584.00000,0.65486,0.23526
19648.00000,0.65583,0.23514
19712.00000,0.65679,0.23501
19776.00000,0.65781,0.23492
19840.00000,0.65880,0.23472
19904.00000,0.65978,0.23461
19968.00000,0.66072,0.23449
20032.00000,0.66169,0.23436
20096.00000,0.66266,0.23423
20160.00000,0.66370,0.23404
20224.00000,0.66459,0.23395
20288.00000,0.66558,0.23381
20352.00000,0.66650,0.23360
20416.00000,0.66746,0.23346
20480.00000,0.66843,0.23333
20544.00000,0.66939,0.23319
20608.00000,0.67040,0.23299
20672.00000,0.67135,0.23293
20736.00000,0.67235,0.23283
20800.00000,0.67330,0.23271
20864.00000,0.67427,0.23265
20928.00000,0.67526,0.23255
20992.00000,0.67610,0.23243
21056.00000,0.67700,0.23228
21120.00000,0.67791,0.23215
21184.00000,0.67900,0.23202
21248.00000,0.67989,0.23189
21312.00000,0.68076,0.23173
21376.00000,0.68170,0.23152
21440.00000,0.68265,0.23132
21504.00000,0.68362,0.23118
21568.00000,0.68449,0.23102
21632.00000,0.68553,0.23087
21696.00000,0.68642,0.23070
21760.00000,0.68732,0.23050
21824.00000,0.68820,0.23040
21888.00000,0.68911,0.23024
21952.00000,0.68997,0.23005
22016.00000,0.69084,0.22988
22080.00000,0.69184,0.22967
22144.00000,0.69270,0.22951
22208.00000,0.69360,0.22935
22272.00000,0.69456,0.22922
22336.00000,0.69537,0.22914
22400.00000,0.69626,0.22887
22464.00000,0.69710,0.22874
22528.00000,0.69801,0.22854
22592.00000,0.69887,0.22833
22656.00000,0.69981,0.22815
22720.00000,0.70065,0.22799
22784.00000,0.70153,0.22775
22848.00000,0.70243,0.22753
22912.00000,0.70324,0.22732
22976.00000,0.70414,0.22712
23040.00000,0.70503,0.22698
23104.00000,0.70595,0.22678
23168.00000,0.70674,0.22657
23232.00000,0.70762,0.22635
23296.00000,0.70847,0.22619
23360.00000,0.70931,0.22602
23424.00000,0.71022,0.22585
23488.00000,0.71104,0.22565
23552.00000,0.71193,0.22546
23616.00000,0.71281,0.22539
23680.00000,0.71372,0.22532
23744.00000,0.71453,0.22511
23808.00000,0.71544,0.22491
23872.00000,0.71626,0.22473
23936.00000,0.71718,0.22461
24000.00000,0.71805,0.22441
24064.00000,0.71896,0.22421
24128.00000,0.71986,0.22403
24192.00000,0.72070,0.22377
24256.00000,0.72157,0.22361
24320.00000,0.72239,0.22342
24384.00000,0.72319,0.22320
24448.00000,0.72401,0.22296
24512.00000,0.72495,0.22283
24576.00000,0.72575,0.22265
24640.00000,0.72658,0.22240
24704.00000,0.72744,0.22219
24768.00000,0.72829,0.22195
24832.00000,0.72910,0.22179
24896.00000,0.72996,0.22160
24960.00000,0.73075,0.22136
25024.00000,0.73161,0.22114
25088.00000,0.73237,0.22092
25152.00000,0.73317,0.22074
25216.00000,0.73395,0.22051
25280.00000,0.73484,0.22041
25344.00000,0.73570,0.22024
25408.00000,0.73657,0.22002
25472.00000,0.73739,0.21987
25536.00000,0.73818,0.21971
25600.00000,0.73902,0.21947
25664.00000,0.73984,0.21930
25728.00000,0.74075,0.21910
25792.00000,0.74152,0.21886
25856.00000,0.74241,0.21870
25920.00000,0.74316,0.21855
25984.00000,0.74406,0.21830
26048.00000,0.74489,0.21809
26112.00000,0.74575,0.21788
26176.00000,0.74652,0.21754
26240.00000,0.74731,0.21730
26304.00000,0.74808,0.21703
26368.00000,0.74885,0.21684
26432.00000,0.74970,0.21663
26496.00000,0.75048,0.21643
26560.00000,0.75132,0.21615
26624.00000,0.75208,0.21589
26688.00000,0.75287,0.21562
26752.00000,0.75365,0.21544
26816.00000,0.75445,0.21523
26880.00000,0.75524,0.21497
26944.00000,0.75599,0.21478
27008.00000,0.75678,0.21451
27072.00000,0.75757,0.21429
27136.00000,0.75842,0.21408
27200.00000,0.75924,0.21387
27264.00000,0.75999,0.21355
27328.00000,0.76075,0.21333
27392.00000,0.76156,0.21306
27456.00000,0.76232,0.21284
27520.00000,0.76301,0.21261
27584.00000,0.76383,0.21234
27648.00000,0.76452,0.21214
27712.00000,0.76526,0.21187
27776.00000,0.76604,0.21174
27840.00000,0.76673,0.21156
27904.00000,0.76747,0.21134
27968.00000,0.76831,0.21111
28032.00000,0.76904,0.21086
28096.00000,0.76970,0.21057
28160.00000,0.77039,0.21037
28224.00000,0.77105,0.21011
28288.00000,0.77179,0.20991
28352.00000,0.77250,0.20967
28416.00000,0.77329,0.20935
28480.00000,0.77402,0.20905
28544.00000,0.77486,0.20887
28608.00000,0.77556,0.20860
28672.00000,0.77635,0.20838
28736.00000,0.77710,0.20814
28800.00000,0.77785,0.20776
28864.00000,0.77860,0.20755
28928.00000,0.77938,0.20733
28992.00000,0.78014,0.20704
29056.00000,0.78078,0.20682
29120.00000,0.78142,0.20659
29184.00000,0.78225,0.20633
29248.00000,0.78302,0.20612
29312.00000,0.78380,0.20584
29376.00000,0.78457,0.20553
29440.00000,0.78533,0.20526
29504.00000,0.78610,0.20499
29568.00000,0.78682,0.20473
29632.00000,0.78756,0.20454
29696.00000,0.78818,0.20432
29760.00000,0.78890,0.20408
29824.00000,0.78955,0.20378
29888.00000,0.79028,0.20356
29952.00000,0.79107,0.20335
30016.00000,0.79179,0.20307
30080.00000,0.79250,0.20285
30144.00000,0.79323,0.20253
30208.00000,0.79398,0.20225
30272.00000,0.79464,0.20205
30336.00000,0.79531,0.20178
30400.00000,0.79603,0.20157
30464.00000,0.79668,0.20132
30528.00000,0.79735,0.20098
30592.00000,0.79805,0.20071
30656.00000,0.79873,0.20046
30720.00000,0.79937,0.20012
30784.00000,0.80009,0.19990
30848.00000,0.80084,0.19960
30912.00000,0.80156,0.19930
30976.00000,0.80235,0.19903
31040.00000,0.80306,0.19878
31104.00000,0.80376,0.19854
31168.00000,0.80440,0.19831
31232.00000,0.80505,0.19810
31296.00000,0.80572,0.19779
31360.00000,0.80645,0.19751
31424.00000,0.80715,0.19723
31488.00000,0.80785,0.19698
31552.00000,0.80862,0.19678
31616.00000,0.80927,0.19647
31680.00000,0.81001,0.19619
31744.00000,0.81070,0.19598
31808.00000,0.81125,0.19565
31872.00000,0.81200,0.19543
31936.00000,0.81261,0.19510
32000.00000,0.81316,0.19482
32064.00000,0.81378,0.19457
32128.00000,0.81445,0.19431
32192.00000,0.81518,0.19404
32256.00000,0.81577,0.19371
32320.00000,0.81649,0.19340
32384.00000,0.81711,0.19311
32448.00000,0.81766,0.19281
32512.00000,0.81836,0.19250
32576.00000,0.81904,0.19220
32640.00000,0.81976,0.19198
32704.00000,0.82044,0.19174
32768.00000,0.82111,0.19151
32832.00000,0.82176,0.19130
32896.00000,0.82235,0.19103
32960.00000,0.82300,0.19084
33024.00000,0.82356,0.19053
33088.00000,0.82416,0.19024
33152.00000,0.82479,0.18995
33216.00000,0.82542,0.18967
33280.00000,0.82609,0.18950
33344.00000,0.82676,0.18928
33408.00000,0.82737,0.18907
33472.00000,0.82796,0.18883
33536.00000,0.82857,0.18860
33600.00000,0.82923,0.18819
33664.00000,0.82978,0.18780
33728.00000,0.83033,0.18754
33792.00000,0.83084,0.18729
33856.00000,0.83135,0.18705
33920.00000,0.83193,0.18680
33984.00000,0.83258,0.18651
34048.00000,0.83309,0.18626
34112.00000,0.83367,0.18599
34176.00000,0.83428,0.18580
34240.00000,0.83480,0.18549
34304.00000,0.83538,0.18521
34368.00000,0.83599,0.18499
34432.00000,0.83660,0.18459
34496.00000,0.83721,0.18430
34560.00000,0.83780,0.18407
34624.00000,0.83828,0.18376
34688.00000,0.83881,0.18348
34752.00000,0.83938,0.18321
34816.00000,0.83998,0.18281
34880.00000,0.84061,0.18257
34944.00000,0.84131,0.18226
35008.00000,0.84188,0.18206
35072.00000,0.84236,0.18184
35136.00000,0.84287,0.18151
35200.00000,0.84339,0.18125
35264.00000,0.84382,0.18101
35328.00000,0.84438,0.18070
35392.00000,0.84491,0.18044
35456.00000,0.84540,0.18014
35520.00000,0.84594,0.17991
35584.00000,0.84651,0.17960
35648.00000,0.84698,0.17927
35712.00000,0.84758,0.17905
35776.00000,0.84813,0.17882
35840.00000,0.84859,0.17851
35904.00000,0.84919,0.17818
35968.00000,0.84972,0.17790
36032.00000,0.85027,0.17767
36096.00000,0.85082,0.17726
36160.00000,0.85127,0.17701
36224.00000,0.85174,0.17668
36288.00000,0.85225,0.17643
36352.00000,0.85273,0.17616
36416.00000,0.85326,0.17583
36480.00000,0.85371,0.17546
36544.00000,0.85419,0.17520
36608.00000,0.85471,0.17495
36672.00000,0.85519,0.17464
36736.00000,0.85563,0.17441
36800.00000,0.85612,0.17408
36864.00000,0.85658,0.17374
36928.00000,0.85704,0.17339
36992.00000,0.85753,0.17308
37056.00000,0.85800,0.17282
37120.00000,0.85855,0.17249
37184.00000,0.85907,0.17216
37248.00000,0.85958,0.17182
37312.00000,0.85999,0.17154
37376.00000,0.86042,0.17124
37440.00000,0.86090,0.17100
37504.00000,0.86142,0.17072
37568.00000,0.86193,0.17047
37632.00000,0.86249,0.17020
37696.00000,0.86293,0.16996
37760.00000,0.86336,0.16969
37824.00000,0.86380,0.16936
37888.00000,0.86424,0.16915
37952.00000,0.86477,0.16885
38016.00000,0.86522,0.16859
38080.00000,0.86568,0.16834
38144.00000,0.86622,0.16811
38208.00000,0.86663,0.16783
38272.00000,0.86704,0.16753
38336.00000,0.86750,0.16724
38400.00000,0.86794,0.16697
38464.00000,0.86835,0.16683
38528.00000,0.86874,0.16654
38592.00000,0.86918,0.16625
38656.00000,0.86967,0.16592
38720.00000,0.87002,0.16569
38784.00000,0.87050,0.16544
38848.00000,0.87092,0.16512
38912.00000,0.87138,0.16482
38976.00000,0.87171,0.16449
39040.00000,0.87215,0.16425
39104.00000,0.87259,0.16392
39168.00000,0.87295,0.16366
39232.00000,0.87333,0.16339
39296.00000,0.87376,0.16304
39360.00000,0.87420,0.16273
39424.00000,0.87465,0.16244
39488.00000,0.87510,0.16220
39552.00000,0.87545,0.16190
39616.00000,0.87585,0.16162
39680.00000,0.87606,0.16132
39744.00000,0.87644,0.16101
39808.00000,0.87688,0.16072
39872.00000,0.87730,0.16045
39936.00000,0.87767,0.16013
40000.00000,0.87803,0.15986
40064.00000,0.87842,0.15961
40128.00000,0.87887,0.15931
40192.00000,0.87912,0.15898
40256.00000,0.87949,0.15881
40320.00000,0.87991,0.15853
40384.00000,0.88025,0.15823
40448.00000,0.88062,0.15811
40512.00000,0.88090,0.15787
40576.00000,0.88129,0.15762
40640.00000,0.88159,0.15739
40704.00000,0.88190,0.15716
40768.00000,0.88227,0.15688
40832.00000,0.88266,0.15659
40896.00000,0.88293,0.15632
40960.00000,0.88327,0.15598
41024.00000,0.88371,0.15564
41088.00000,0.88411,0.15535
41152.00000,0.88447,0.15510
41216.00000,0.88482,0.15486
41280.00000,0.88517,0.15468
41344.00000,0.88552,0.15448
41408.00000,0.88592,0.15429
41472.00000,0.88618,0.15398
41536.00000,0.88661,0.15380
41600.00000,0.88700,0.15346
41664.00000,0.88730,0.15321
41728.00000,0.88770,0.15298
41792.00000,0.88805,0.15270
41856.00000,0.88827,0.15245
41920.00000,0.88852,0.15217
41984.00000,0.88883,0.15195
42048.00000,0.88900,0.15170
42112.00000,0.88936,0.15131
42176.00000,0.88970,0.15107
42240.00000,0.88991,0.15089
42304.00000,0.89028,0.15057
42368.00000,0.89049,0.15031
42432.00000,0.89088,0.15002
42496.00000,0.89125,0.14976
42560.00000,0.89150,0.14951
42624.00000,0.89179,0.14924
42688.00000,0.89213,0.14900
42752.00000,0.89236,0.14880
42816.00000,0.89254,0.14855
42880.00000,0.89284,0.14834
42944.00000,0.89316,0.14817
43008.00000,0.89342,0.14795
43072.00000,0.89366,0.14765
43136.00000,0.89391,0.14737
43200.00000,0.89425,0.14706
43264.00000,0.89460,0.14689
43328.00000,0.89484,0.14663
43392.00000,0.89502,0.14649
43456.00000,0.89526,0.14624
43520.00000,0.89561,0.14593
43584.00000,0.89595,0.14568
43648.00000,0.89629,0.14541
43712.00000,0.89663,0.14514
43776.00000,0.89692,0.14496
43840.00000,0.89719,0.14473
43904.00000,0.89753,0.14455
43968.00000,0.89777,0.14429
44032.00000,0.89807,0.14407
44096.00000,0.89836,0.14385
44160.00000,0.89869,0.14364
44224.00000,0.89900,0.14340
44288.00000,0.89924,0.14317
44352.00000,0.89950,0.14295
44416.00000,0.89974,0.14269
44480.00000,0.90001,0.14240
44544.00000,0.90020,0.14212
44608.00000,0.90033,0.14190
44672.00000,0.90063,0.14167
44736.00000,0.90085,0.14139
44800.00000,0.90112,0.14121
44864.00000,0.90133,0.14103
44928.00000,0.90173,0.14075
44992.00000,0.90204,0.14051
45056.00000,0.90233,0.14014
45120.00000,0.90258,0.13999
45184.00000,0.90282,0.13985
45248.00000,0.90303,0.13960
45312.00000,0.90318,0.13929
45376.00000,0.90347,0.13901
45440.00000,0.90372,0.13874
45504.00000,0.90392,0.13858
45568.00000,0.90410,0.13843
45632.00000,0.90434,0.13818
45696.00000,0.90453,0.13797
45760.00000,0.90472,0.13775
45824.00000,0.90490,0.13759
45888.00000,0.90518,0.13732
45952.00000,0.90540,0.13713
46016.00000,0.90553,0.13694
46080.00000,0.90565,0.13668
46144.00000,0.90581,0.13651
46208.00000,0.90608,0.13635
46272.00000,0.90621,0.13612
46336.00000,0.90646,0.13597
46400.00000,0.90674,0.13569
46464.00000,0.90700,0.13538
46528.00000,0.90715,0.13527
46592.00000,0.90725,0.13502
46656.00000,0.90759,0.13460
46720.00000,0.90782,0.13440
46784.00000,0.90801,0.13422
46848.00000,0.90827,0.13399
46912.00000,0.90852,0.13372
46976.00000,0.90866,0.13353
47040.00000,0.90876,0.13326
47104.00000,0.90886,0.13317
47168.00000,0.90897,0.13310
47232.00000,0.90915,0.13291
47296.00000,0.90933,0.13274
47360.00000,0.90944,0.13253
47424.00000,0.90963,0.13231
47488.00000,0.90983,0.13203
47552.00000,0.91004,0.13182
47616.00000,0.91015,0.13160
47680.00000,0.91039,0.13132
47744.00000,0.91046,0.13114
47808.00000,0.91064,0.13090
47872.00000,0.91089,0.13063
47936.00000,0.91104,0.13042
48000.00000,0.91112,0.13020
48064.00000,0.91123,0.12995
48128.00000,0.91145,0.12970
48192.00000,0.91152,0.12944
48256.00000,0.91166,0.12922
48320.00000,0.91187,0.12895
48384.00000,0.91207,0.12889
48448.00000,0.91214,0.12870
48512.00000,0.91233,0.12856
48576.00000,0.91256,0.12835
48640.00000,0.91263,0.12822
48704.00000,0.91286,0.12801
48768.00000,0.91299,0.12778
48832.00000,0.91311,0.12763
48896.00000,0.91326,0.12746
48960.00000,0.91347,0.12730
49024.00000,0.91361,0.12720
49088.00000,0.91379,0.12698
49152.00000,0.91394,0.12672
49216.00000,0.91418,0.12650
49280.00000,0.91427,0.12639
49344.00000,0.91441,0.12620
49408.00000,0.91449,0.12601
49472.00000,0.91459,0.12585
49536.00000,0.91475,0.12557
49600.00000,0.91486,0.12530
49664.00000,0.91497,0.12513
49728.00000,0.91505,0.12492
49792.00000,0.91511,0.12485
49856.00000,0.91524,0.12467
49920.00000,0.91538,0.12434
49984.00000,0.91554,0.12417
50048.00000,0.91566,0.12405
50112.00000,0.91575,0.12395
50176.00000,0.91584,0.12378
50240.00000,0.91601,0.12356
50304.00000,0.91612,0.12335
50368.00000,0.91628,0.12314
50432.00000,0.91655,0.12298
50496.00000,0.91666,0.12278
50560.00000,0.91677,0.12266
50624.00000,0.91693,0.12246
50688.00000,0.91715,0.12230
50752.00000,0.91729,0.12215
50816.00000,0.91746,0.12195
50880.00000,0.91762,0.12180
50944.00000,0.91774,0.12169
51008.00000,0.91786,0.12158
51072.00000,0.91789,0.12146
51136.00000,0.91797,0.12137
51200.00000,0.91803,0.12127
51264.00000,0.91813,0.12101
51328.00000,0.91818,0.12085
51392.00000,0.91828,0.12071
51456.00000,0.91839,0.12052
51520.00000,0.91849,0.12039
51584.00000,0.91857,0.12021
51648.00000,0.91869,0.12015
51712.00000,0.91883,0.12001
51776.00000,0.91900,0.11978
51840.00000,0.91920,0.11954
51904.00000,0.91929,0.11936
51968.00000,0.91926,0.11929
52032.00000,0.91937,0.11906
52096.00000,0.91932,0.11898
52160.00000,0.91943,0.11878
52224.00000,0.91945,0.11867
52288.00000,0.91958,0.11845
52352.00000,0.91967,0.11831
52416.00000,0.91977,0.11817
52480.00000,0.91983,0.11805
52544.00000,0.91996,0.11783
52608.00000,0.91995,0.11776
52672.00000,0.92012,0.11757
52736.00000,0.92014,0.11740
52800.00000,0.92020,0.11733
52864.00000,0.92031,0.11722
52928.00000,0.92026,0.11715
52992.00000,0.92037,0.11699
53056.00000,0.92036,0.11690
53120.00000,0.92038,0.11682
53184.00000,0.92050,0.11654
53248.00000,0.92054,0.11635
53312.00000,0.92069,0.11620
53376.00000,0.92073,0.11600
53440.00000,0.92077,0.11591
53504.00000,0.92086,0.11591
53568.00000,0.92090,0.11569
53632.00000,0.92099,0.11558
53696.00000,0.92102,0.11554
53760.00000,0.92105,0.11538
53824.00000,0.92114,0.11536
53888.00000,0.92111,0.11522
53952.00000,0.92108,0.11520
54016.00000,0.92109,0.11504
54080.00000,0.92118,0.11489
54144.00000,0.92122,0.11477
54208.00000,0.92130,0.11464
54272.00000,0.92133,0.11462
54336.00000,0.92143,0.11460
54400.00000,0.92146,0.11449
54464.00000,0.92143,0.11455
54528.00000,0.92156,0.11439
54592.00000,0.92165,0.11430
54656.00000,0.92172,0.11418
54720.00000,0.92176,0.11418
54784.00000,0.92173,0.11414
54848.00000,0.92178,0.11416
54912.00000,0.92183,0.11421
54976.00000,0.92175,0.11411
55040.00000,0.92186,0.11392
55104.00000,0.92182,0.11395
55168.00000,0.92187,0.11384
55232.00000,0.92189,0.11377
55296.00000,0.92186,0.11367
55360.00000,0.92207,0.11359
55424.00000,0.92221,0.11347
55488.00000,0.92222,0.11347
55552.00000,0.92236,0.11330
55616.00000,0.92237,0.11313
55680.00000,0.92233,0.11316
55744.00000,0.92231,0.11306
55808.00000,0.92223,0.11298
55872.00000,0.92216,0.11304
55936.00000,0.92220,0.11293
56000.00000,0.92220,0.11290
56064.00000,0.92211,0.11278
56128.00000,0.92220,0.11288
56192.00000,0.92223,0.11276
56256.00000,0.92220,0.11263
56320.00000,0.92220,0.11271
56384.00000,0.92224,0.11262
56448.00000,0.92228,0.11256
56512.00000,0.92221,0.11252
56576.00000,0.92221,0.11249
56640.00000,0.92226,0.11243
56704.00000,0.92238,0.11229
56768.00000,0.92231,0.11227
56832.00000,0.92230,0.11216
56896.00000,0.92224,0.11217
56960.00000,0.92231,0.11210
57024.00000,0.92225,0.11201
57088.00000,0.92229,0.11205
57152.00000,0.92228,0.11209
57216.00000,0.92221,0.11213
57280.00000,0.92224,0.11208
57344.00000,0.92228,0.11207
57408.00000,0.92223,0.11201
57472.00000,0.92225,0.11192
57536.00000,0.92225,0.11165
57600.00000,0.92226,0.11171
57664.00000,0.92224,0.11169
57728.00000,0.92224,0.11174
57792.00000,0.92234,0.11146
57856.00000,0.92228,0.11138
57920.00000,0.92221,0.11145
57984.00000,0.92226,0.11142
58048.00000,0.92227,0.11136
58112.00000,0.92222,0.11126
58176.00000,0.92220,0.11130
58240.00000,0.92224,0.11128
58304.00000,0.92225,0.11116
58368.00000,0.92218,0.11107
58432.00000,0.92218,0.11111
58496.00000,0.92215,0.11107
58560.00000,0.92218,0.11090
58624.00000,0.92223,0.11076
58688.00000,0.92224,0.11060
58752.00000,0.92229,0.11051
58816.00000,0.92233,0.11039
58880.00000,0.92236,0.11027
58944.00000,0.92227,0.11016
59008.00000,0.92229,0.11009
59072.00000,0.92227,0.10993
59136.00000,0.92224,0.10993
59200.00000,0.92214,0.11002
59264.00000,0.92217,0.11002
59328.00000,0.92212,0.11007
59392.00000,0.92212,0.11004
59456.00000,0.92212,0.11005
59520.00000,0.92203,0.11006
59584.00000,0.92193,0.11019
59648.00000,0.92203,0.11002
59712.00000,0.92201,0.10999
59776.00000,0.92194,0.11005
59840.00000,0.92195,0.11001
59904.00000,0.92187,0.11005
59968.00000,0.92176,0.11014
60032.00000,0.92176,0.11026
60096.00000,0.92165,0.11034
60160.00000,0.92166,0.11038
60224.00000,0.92159,0.11050
60288.00000,0.92151,0.11063
60352.00000,0.92142,0.11063
60416.00000,0.92133,0.11070
60480.00000,0.92127,0.11076
60544.00000,0.92126,0.11066
60608.00000,0.92120,0.11072
60672.00000,0.92117,0.11082
60736.00000,0.92110,0.11079
60800.00000,0.92114,0.11068
60864.00000,0.92110,0.11074
60928.00000,0.92116,0.11086
60992.00000,0.92113,0.11090
61056.00000,0.92110,0.11100
61120.00000,0.92099,0.11108
61184.00000,0.92093,0.11103
61248.00000,0.92082,0.11098
61312.00000,0.92071,0.11104
61376.00000,0.92060,0.11109
61440.00000,0.92066,0.11116
61504.00000,0.92055,0.11108
61568.00000,0.92049,0.11105
61632.00000,0.92050,0.11109
61696.00000,0.92034,0.11110
61760.00000,0.92033,0.11097
61824.00000,0.92019,0.11098
61888.00000,0.92017,0.11091
61952.00000,0.92004,0.11084
62016.00000,0.92003,0.11103
62080.00000,0.91989,0.11104
62144.00000,0.91994,0.11092
62208.00000,0.91987,0.11092
62272.00000,0.91980,0.11075
62336.00000,0.91977,0.11077
62400.00000,0.91969,0.11085
62464.00000,0.91962,0.11097
62528.00000,0.91947,0.11108
62592.00000,0.91939,0.11117
62656.00000,0.91938,0.11118
62720.00000,0.91933,0.11114
62784.00000,0.91919,0.11115
62848.00000,0.91907,0.11122
62912.00000,0.91889,0.11128
62976.00000,0.91886,0.11126
63040.00000,0.91889,0.11107
63104.00000,0.91885,0.11092
63168.00000,0.91885,0.11086
63232.00000,0.91878,0.11085
63296.00000,0.91861,0.11086
63360.00000,0.91860,0.11084
63424.00000,0.91858,0.11099
63488.00000,0.91845,0.11100
63552.00000,0.91843,0.11095
63616.00000,0.91850,0.11091
63680.00000,0.91851,0.11083
63744.00000,0.91834,0.11095
63808.00000,0.91824,0.11105
63872.00000,0.91815,0.11108
63936.00000,0.91806,0.11110
64000.00000,0.91802,0.11117
64064.00000,0.91788,0.11127
64128.00000,0.91790,0.11143
64192.00000,0.91779,0.11161
64256.00000,0.91764,0.11170
64320.00000,0.91761,0.11184
64384.00000,0.91748,0.11194
64448.00000,0.91736,0.11208
64512.00000,0.91738,0.11176
64576.00000,0.91735,0.11181
64640.00000,0.91727,0.11183
64704.00000,0.91718,0.11196
64768.00000,0.91706,0.11201
64832.00000,0.91685,0.11216
64896.00000,0.91680,0.11225
64960.00000,0.91669,0.11230
65024.00000,0.91660,0.11236
65088.00000,0.91652,0.11241
65152.00000,0.91644,0.11244
65216.00000,0.91642,0.11257
65280.00000,0.91632,0.11263
65344.00000,0.91631,0.11261
65408.00000,0.91620,0.11266
65472.00000,0.91613,0.11257
65536.00000,0.91608,0.11255
65600.00000,0.91604,0.11250
65664.00000,0.91593,0.11261
65728.00000,0.91569,0.11262
65792.00000,0.91556,0.11270
65856.00000,0.91549,0.11267
65920.00000,0.91528,0.11271
65984.00000,0.91520,0.11274
66048.00000,0.91516,0.11271
66112.00000,0.91513,0.11264
66176.00000,0.91512,0.11275
66240.00000,0.91505,0.11277
66304.00000,0.91498,0.11289
66368.00000,0.91477,0.11283
66432.00000,0.91459,0.11287
66496.00000,0.91449,0.11284
66560.00000,0.91446,0.11285
66624.00000,0.91433,0.11287
66688.00000,0.91414,0.11296
66752.00000,0.91409,0.11315
66816.00000,0.91392,0.11318
66880.00000,0.91383,0.11328
66944.00000,0.91361,0.11341
67008.00000,0.91347,0.11362
67072.00000,0.91326,0.11378
67136.00000,0.91307,0.11370
67200.00000,0.91303,0.11354
67264.00000,0.91288,0.11360
67328.00000,0.91264,0.11376
67392.00000,0.91254,0.11376
67456.00000,0.91245,0.11398
67520.00000,0.91228,0.11414
67584.00000,0.91226,0.11398
67648.00000,0.91219,0.11413
67712.00000,0.91200,0.11399
67776.00000,0.91189,0.11414
67840.00000,0.91187,0.11401
67904.00000,0.91173,0.11405
67968.00000,0.91171,0.11411
68032.00000,0.91167,0.11404
68096.00000,0.91149,0.11408
68160.00000,0.91141,0.11413
68224.00000,0.91123,0.11416
68288.00000,0.91107,0.11424
68352.00000,0.91093,0.11435
68416.00000,0.91084,0.11436
68480.00000,0.91073,0.11438
68544.00000,0.91058,0.11454
68608.00000,0.91051,0.11459
68672.00000,0.91041,0.11452
68736.00000,0.91031,0.11465
68800.00000,0.91032,0.11453
68864.00000,0.91024,0.11466
68928.00000,0.91017,0.11479
68992.00000,0.91003,0.11481
69056.00000,0.90993,0.11490
69120.00000,0.90975,0.11492
69184.00000,0.90962,0.11484
69248.00000,0.90951,0.11488
69312.00000,0.90920,0.11503
69376.00000,0.90910,0.11511
69440.00000,0.90892,0.11516
69504.00000,0.90885,0.11512
69568.00000,0.90873,0.11510
69632.00000,0.90861,0.11527
69696.00000,0.90854,0.11521
69760.00000,0.90836,0.11526
69824.00000,0.90825,0.11540
69888.00000,0.90807,0.11534
69952.00000,0.90797,0.11531
70016.00000,0.90785,0.11546
70080.00000,0.90766,0.11557
70144.00000,0.90759,0.11580
70208.00000,0.90747,0.11582
70272.00000,0.90735,0.11581
70336.00000,0.90729,0.11589
70400.00000,0.90712,0.11588
70464.00000,0.90688,0.11602
70528.00000,0.90681,0.11588
70592.00000,0.90668,0.11584
70656.00000,0.90658,0.11602
70720.00000,0.90650,0.11614
70784.00000,0.90627,0.11629
70848.00000,0.90601,0.11647
70912.00000,0.90585,0.11653
70976.00000,0.90585,0.11636
71040.00000,0.90578,0.11632
71104.00000,0.90560,0.11647
71168.00000,0.90549,0.11655
71232.00000,0.90528,0.11671
71296.00000,0.90511,0.11693
71360.00000,0.90499,0.11702
71424.00000,0.90487,0.11708
71488.00000,0.90462,0.11727
71552.00000,0.90455,0.11741
71616.00000,0.90435,0.11745
71680.00000,0.90413,0.11749
71744.00000,0.90394,0.11756
71808.00000,0.90381,0.11777
71872.00000,0.90364,0.11784
71936.00000,0.90351,0.11793
72000.00000,0.90347,0.11791
72064.00000,0.90347,0.11794
72128.00000,0.90334,0.11794
72192.00000,0.90322,0.11808
72256.00000,0.90302,0.11826
72320.00000,0.90283,0.11835
72384.00000,0.90272,0.11845
72448.00000,0.90257,0.11856
72512.00000,0.90238,0.11863
72576.00000,0.90228,0.11859
72640.00000,0.90214,0.11866
72704.00000,0.90202,0.11880
72768.00000,0.90195,0.11896
72832.00000,0.90182,0.11918
72896.00000,0.90157,0.11938
72960.00000,0.90146,0.11946
73024.00000,0.90126,0.11959
73088.00000,0.90116,0.11960
73152.00000,0.90093,0.11983
73216.00000,0.90078,0.11986
73280.00000,0.90061,0.11994
73344.00000,0.90050,0.12009
73408.00000,0.90035,0.12028
73472.00000,0.90024,0.12035
73536.00000,0.90018,0.12042
73600.00000,0.89990,0.12061
73664.00000,0.89988,0.12056
73728.00000,0.89984,0.12056
73792.00000,0.89958,0.12082
73856.00000,0.89941,0.12074
73920.00000,0.89920,0.12091
73984.00000,0.89908,0.12073
74048.00000,0.89901,0.12078
74112.00000,0.89880,0.12079
74176.00000,0.89862,0.12084
74240.00000,0.89855,0.12092
74304.00000,0.89840,0.12097
74368.00000,0.89818,0.12127
74432.00000,0.89811,0.12139
74496.00000,0.89797,0.12153
74560.00000,0.89788,0.12151
74624.00000,0.89778,0.12157
74688.00000,0.89756,0.12180
74752.00000,0.89735,0.12189
74816.00000,0.89732,0.12201
74880.00000,0.89714,0.12204
74944.00000,0.89704,0.12219
75008.00000,0.89695,0.12203
75072.00000,0.89684,0.12208
75136.00000,0.89661,0.12225
75200.00000,0.89637,0.12216
75264.00000,0.89617,0.12230
75328.00000,0.89612,0.12239
75392.00000,0.89600,0.12243
75456.00000,0.89585,0.12249
75520.00000,0.89580,0.12241
75584.00000,0.89564,0.12251
75648.00000,0.89540,0.12278
75712.00000,0.89512,0.12287
75776.00000,0.89501,0.12301
75840.00000,0.89475,0.12315
75904.00000,0.89468,0.12332
75968.00000,0.89464,0.12336
76032.00000,0.89447,0.12339
76096.00000,0.89427,0.12363
76160.00000,0.89404,0.12366
76224.00000,0.89383,0.12385
76288.00000,0.89366,0.12393
76352.00000,0.89334,0.12415
76416.00000,0.89314,0.12419
76480.00000,0.89298,0.12437
76544.00000,0.89283,0.12426
76608.00000,0.89262,0.12440
76672.00000,0.89236,0.12454
76736.00000,0.89224,0.12463
76800.00000,0.89201,0.12473
76864.00000,0.89183,0.12477
76928.00000,0.89164,0.12489
76992.00000,0.89153,0.12485
77056.00000,0.89135,0.12483
77120.00000,0.89111,0.12481
77184.00000,0.89096,0.12491
77248.00000,0.89076,0.12510
77312.00000,0.89046,0.12521
77376.00000,0.89024,0.12521
77440.00000,0.89000,0.12532
77504.00000,0.88976,0.12545
77568.00000,0.88971,0.12553
77632.00000,0.88966,0.12550
77696.00000,0.88948,0.12553
77760.00000,0.88932,0.12555
77824.00000,0.88913,0.12562
77888.00000,0.88893,0.12601
77952.00000,0.88881,0.12607
78016.00000,0.88861,0.12622
78080.00000,0.88836,0.12643
78144.00000,0.88815,0.12643
78208.00000,0.88800,0.12636
78272.00000,0.88774,0.12649
78336.00000,0.88761,0.12668
78400.00000,0.88743,0.12670
78464.00000,0.88733,0.12672
78528.00000,0.88706,0.12700
78592.00000,0.88681,0.12710
78656.00000,0.88659,0.12716
78720.00000,0.88629,0.12740
78784.00000,0.88609,0.12740
78848.00000,0.88599,0.12760
78912.00000,0.88587,0.12771
78976.00000,0.88575,0.12781
79040.00000,0.88539,0.12790
79104.00000,0.88533,0.12810
79168.00000,0.88532,0.12808
79232.00000,0.88516,0.12797
79296.00000,0.88500,0.12801
79360.00000,0.88484,0.12794
79424.00000,0.88478,0.12813
79488.00000,0.88451,0.12841
79552.00000,0.88433,0.12857
79616.00000,0.88403,0.12873
79680.00000,0.88387,0.12878
79744.00000,0.88374,0.12890
79808.00000,0.88357,0.12892
79872.00000,0.88334,0.12903
79936.00000,0.88304,0.12916
80000.00000,0.88282,0.12952
80064.00000,0.88268,0.12959
80128.00000,0.88235,0.12968
80192.00000,0.88206,0.12990
80256.00000,0.88185,0.12996
80320.00000,0.88159,0.13023
80384.00000,0.88127,0.13046
80448.00000,0.88106,0.13073
80512.00000,0.88081,0.13084
80576.00000,0.88060,0.13085
80640.00000,0.88017,0.13106
80704.00000,0.87998,0.13117
80768.00000,0.87979,0.13121
80832.00000,0.87952,0.13134
80896.00000,0.87939,0.13150
80960.00000,0.87910,0.13160
81024.00000,0.87892,0.13174
81088.00000,0.87859,0.13192
81152.00000,0.87839,0.13203
81216.00000,0.87810,0.13218
81280.00000,0.87780,0.13230
81344.00000,0.87764,0.13245
81408.00000,0.87748,0.13265
81472.00000,0.87725,0.13269
81536.00000,0.87717,0.13276
81600.00000,0.87680,0.13305
81664.00000,0.87659,0.13309
81728.00000,0.87643,0.13320
81792.00000,0.87617,0.13334
81856.00000,0.87582,0.13361
81920.00000,0.87554,0.13378
81984.00000,0.87543,0.13398
82048.00000,0.87519,0.13411
82112.00000,0.87501,0.13418
82176.00000,0.87480,0.13440
82240.00000,0.87459,0.13458
82304.00000,0.87439,0.13460
82368.00000,0.87424,0.13473
82432.00000,0.87399,0.13487
82496.00000,0.87366,0.13489
82560.00000,0.87347,0.13506
82624.00000,0.87342,0.13500
82688.00000,0.87322,0.13512
82752.00000,0.87288,0.13522
82816.00000,0.87251,0.13530
82880.00000,0.87238,0.13530
82944.00000,0.87211,0.13540
83008.00000,0.87189,0.13543
83072.00000,0.87170,0.13553
83136.00000,0.87154,0.13551
83200.00000,0.87142,0.13547
83264.00000,0.87117,0.13550
83328.00000,0.87091,0.13560
83392.00000,0.87078,0.13569
83456.00000,0.87076,0.13580
83520.00000,0.87060,0.13595
83584.00000,0.87035,0.13609
83648.00000,0.87009,0.13624
83712.00000,0.86992,0.13626
83776.00000,0.86972,0.13646
83840.00000,0.86928,0.13670
83904.00000,0.86896,0.13689
83968.00000,0.86870,0.13702
84032.00000,0.86848,0.13711
84096.00000,0.86830,0.13732
84160.00000,0.86795,0.13750
84224.00000,0.86773,0.13776
84288.00000,0.86770,0.13774
84352.00000,0.86726,0.13790
84416.00000,0.86713,0.13779
84480.00000,0.86685,0.13792
84544.00000,0.86657,0.13797
84608.00000,0.86632,0.13807
84672.00000,0.86604,0.13828
84736.00000,0.86594,0.13849
84800.00000,0.86574,0.13845
84864.00000,0.86536,0.13865
84928.00000,0.86508,0.13883
84992.00000,0.86482,0.13902
85056.00000,0.86463,0.13916
85120.00000,0.86432,0.13950
85184.00000,0.86416,0.13950
85248.00000,0.86391,0.13971
85312.00000,0.86371,0.13984
85376.00000,0.86340,0.13995
85440.00000,0.86327,0.14000
85504.00000,0.86302,0.14007
85568.00000,0.86275,0.14031
85632.00000,0.86260,0.14046
85696.00000,0.86232,0.14053
85760.00000,0.86219,0.14064
85824.00000,0.86206,0.14067
85888.00000,0.86175,0.14098
85952.00000,0.86144,0.14112
86016.00000,0.86122,0.14125
86080.00000,0.86117,0.14128
86144.00000,0.86103,0.14131
86208.00000,0.86075,0.14145
86272.00000,0.86039,0.14161
86336.00000,0.86031,0.14167
86400.00000,0.85994,0.14182
86464.00000,0.85971,0.14213
86528.00000,0.85945,0.14222
86592.00000,0.85929,0.14215
86656.00000,0.85901,0.14240
86720.00000,0.85874,0.14253
86784.00000,0.85848,0.14264
86848.00000,0.85829,0.14268
86912.00000,0.85812,0.14275
86976.00000,0.85778,0.14274
87040.00000,0.85757,0.14271
87104.00000,0.85720,0.14310
87168.00000,0.85693,0.14336
87232.00000,0.85663,0.14351
87296.00000,0.85636,0.14355
87360.00000,0.85612,0.14353
87424.00000,0.85579,0.14376
87488.00000,0.85545,0.14388
87552.00000,0.85534,0.14401
87616.00000,0.85510,0.14412
87680.00000,0.85480,0.14426
87744.00000,0.85459,0.14437
87808.00000,0.85438,0.14450
87872.00000,0.85415,0.14479
87936.00000,0.85401,0.14481
88000.00000,0.85380,0.14483
88064.00000,0.85355,0.14472
88128.00000,0.85328,0.14471
88192.00000,0.85301,0.14490
88256.00000,0.85279,0.14487
88320.00000,0.85262,0.14498
88384.00000,0.85240,0.14516
88448.00000,0.85211,0.14526
88512.00000,0.85194,0.14533
88576.00000,0.85157,0.14537
88640.00000,0.85129,0.14555
88704.00000,0.85102,0.14564
88768.00000,0.85088,0.14578
88832.00000,0.85057,0.14583
88896.00000,0.85033,0.14583
88960.00000,0.85005,0.14591
89024.00000,0.84988,0.14617
89088.00000,0.84964,0.14645
89152.00000,0.84930,0.14680
89216.00000,0.84912,0.14695
89280.00000,0.84882,0.14709
89344.00000,0.84872,0.14713
89408.00000,0.84846,0.14735
89472.00000,0.84816,0.14753
89536.00000,0.84786,0.14771
89600.00000,0.84765,0.14787
89664.00000,0.84744,0.14800
89728.00000,0.84723,0.14810
89792.00000,0.84690,0.14825
89856.00000,0.84663,0.14838
89920.00000,0.84642,0.14845
89984.00000,0.84618,0.14875
90048.00000,0.84575,0.14902
90112.00000,0.84555,0.14894
90176.00000,0.84523,0.14917
90240.00000,0.84498,0.14925
90304.00000,0.84476,0.14932
90368.00000,0.84438,0.14948
90432.00000,0.84409,0.14964
90496.00000,0.84389,0.14961
90560.00000,0.84363,0.14969
90624.00000,0.84328,0.14986
90688.00000,0.84306,0.14993
90752.00000,0.84290,0.14992
90816.00000,0.84277,0.15012
90880.00000,0.84266,0.15029
90944.00000,0.84236,0.15047
91008.00000,0.84208,0.15062
91072.00000,0.84181,0.15077
91136.00000,0.84149,0.15098
91200.00000,0.84117,0.15103
91264.00000,0.84086,0.15108
91328.00000,0.84060,0.15130
91392.00000,0.84029,0.15142
91456.00000,0.83998,0.15151
91520.00000,0.83972,0.15158
91584.00000,0.83935,0.15180
91648.00000,0.83901,0.15206
91712.00000,0.83861,0.15224
91776.00000,0.83833,0.15243
91840.00000,0.83792,0.15273
91904.00000,0.83747,0.15311
91968.00000,0.83718,0.15328
92032.00000,0.83686,0.15350
92096.00000,0.83650,0.15367
92160.00000,0.83611,0.15394
92224.00000,0.83591,0.15413
92288.00000,0.83566,0.15421
92352.00000,0.83536,0.15446
92416.00000,0.83501,0.15455
92480.00000,0.83477,0.15481
92544.00000,0.83459,0.15507
92608.00000,0.83430,0.15517
92672.00000,0.83399,0.15532
92736.00000,0.83375,0.15530
92800.00000,0.83337,0.15558
92864.00000,0.83310,0.15582
92928.00000,0.83279,0.15600
92992.00000,0.83247,0.15605
93056.00000,0.83217,0.15612
93120.00000,0.83185,0.15622
93184.00000,0.83147,0.15644
93248.00000,0.83112,0.15659
93312.00000,0.83097,0.15671
93376.00000,0.83062,0.15696
93440.00000,0.83021,0.15718
93504.00000,0.83000,0.15716
93568.00000,0.82976,0.15725
93632.00000,0.82942,0.15736
93696.00000,0.82908,0.15747
93760.00000,0.82877,0.15764
93824.00000,0.82836,0.15798
93888.00000,0.82814,0.15818
93952.00000,0.82803,0.15807
94016.00000,0.82756,0.15849
94080.00000,0.82716,0.15878
94144.00000,0.82678,0.15881
94208.00000,0.82657,0.15874
94272.00000,0.82624,0.15908
94336.00000,0.82603,0.15929
94400.00000,0.82589,0.15938
94464.00000,0.82547,0.15971
94528.00000,0.82507,0.15990
94592.00000,0.82478,0.15995
94656.00000,0.82437,0.16019
94720.00000,0.82397,0.16046
94784.00000,0.82378,0.16041
94848.00000,0.82347,0.16054
94912.00000,0.82325,0.16072
94976.00000,0.82292,0.16090
95040.00000,0.82259,0.16113
95104.00000,0.82224,0.16135
95168.00000,0.82195,0.16149
95232.00000,0.82151,0.16169
95296.00000,0.82109,0.16184
95360.00000,0.82064,0.16204
95424.00000,0.82047,0.16213
95488.00000,0.82017,0.16227
95552.00000,0.81994,0.16239
95616.00000,0.81953,0.16270
95680.00000,0.81930,0.16278
95744.00000,0.81886,0.16280
95808.00000,0.81854,0.16296
95872.00000,0.81827,0.16308
95936.00000,0.81800,0.16318
96000.00000,0.81765,0.16324
96064.00000,0.81735,0.16333
96128.00000,0.81711,0.16360
96192.00000,0.81684,0.16381
96256.00000,0.81665,0.16385
96320.00000,0.81639,0.16406
96384.00000,0.81608,0.16427
96448.00000,0.81590,0.16431
96512.00000,0.81551,0.16445
96576.00000,0.81510,0.16475
96640.00000,0.81486,0.16470
96704.00000,0.81443,0.16481
96768.00000,0.81409,0.16482
96832.00000,0.81386,0.16492
96896.00000,0.81338,0.16503
96960.00000,0.81300,0.16520
97024.00000,0.81289,0.16538
97088.00000,0.81256,0.16562
97152.00000,0.81224,0.16583
97216.00000,0.81201,0.16588
97280.00000,0.81172,0.16602
97344.00000,0.81142,0.16609
97408.00000,0.81103,0.16637
97472.00000,0.81071,0.16659
97536.00000,0.81032,0.16667
97600.00000,0.81014,0.16687
97664.00000,0.80973,0.16696
97728.00000,0.80946,0.16700
97792.00000,0.80910,0.16704
97856.00000,0.80878,0.16712
97920.00000,0.80844,0.16731
97984.00000,0.80801,0.16769
98048.00000,0.80774,0.16764
98112.00000,0.80727,0.16786
98176.00000,0.80690,0.16803
98240.00000,0.80653,0.16825
98304.00000,0.80621,0.16857
98368.00000,0.80596,0.16885
98432.00000,0.80566,0.16894
98496.00000,0.80530,0.16912
98560.00000,0.80497,0.16928
98624.00000,0.80465,0.16954
98688.00000,0.80438,0.16961
98752.00000,0.80405,0.16971
98816.00000,0.80374,0.16993
98880.00000,0.80333,0.17019
98944.00000,0.80306,0.17027
99008.00000,0.80288,0.17050
99072.00000,0.80253,0.17077
99136.00000,0.80235,0.17087
99200.00000,0.80192,0.17112
99264.00000,0.80150,0.17145
99328.00000,0.80108,0.17151
99392.00000,0.80072,0.17164
99456.00000,0.80029,0.17200
99520.00000,0.79995,0.17233
99584.00000,0.79942,0.17266
99648.00000,0.79894,0.17295
99712.00000,0.79865,0.17308
99776.00000,0.79830,0.17327
99840.00000,0.79794,0.17348
99904.00000,0.79766,0.17374
99968.00000,0.79730,0.17399
100032.00000,0.79697,0.17405
100096.00000,0.79672,0.17403
100160.00000,0.79648,0.17409
100224.00000,0.79614,0.17434
100288.00000,0.79593,0.17443
100352.00000,0.79553,0.17456
100416.00000,0.79528,0.17474
100480.00000,0.79497,0.17478
100544.00000,0.79465,0.17505
100608.00000,0.79445,0.17523
100672.00000,0.79420,0.17535
100736.00000,0.79399,0.17532
100800.00000,0.79374,0.17558
100864.00000,0.79345,0.17573
100928.00000,0.79307,0.17615
100992.00000,0.79277,0.17643
101056.00000,0.79235,0.17665
101120.00000,0.79211,0.17666
101184.00000,0.79182,0.17679
101248.00000,0.79165,0.17674
101312.00000,0.79111,0.17702
101376.00000,0.79078,0.17713
101440.00000,0.79041,0.17725
101504.00000,0.79013,0.17739
101568.00000,0.78980,0.17777
101632.00000,0.78942,0.17801
101696.00000,0.78910,0.17819
101760.00000,0.78898,0.17814
101824.00000,0.78870,0.17824
101888.00000,0.78842,0.17846
101952.00000,0.78806,0.17867
102016.00000,0.78756,0.17881
102080.00000,0.78721,0.17913
102144.00000,0.78696,0.17932
102208.00000,0.78663,0.17946
102272.00000,0.78638,0.17948
102336.00000,0.78619,0.17962
102400.00000,0.78591,0.17986
102464.00000,0.78565,0.17994
102528.00000,0.78526,0.18024
102592.00000,0.78486,0.18047
102656.00000,0.78451,0.18075
102720.00000,0.78408,0.18076
102784.00000,0.78391,0.18079
102848.00000,0.78355,0.18093
102912.00000,0.78339,0.18099
102976.00000,0.78309,0.18105
103040.00000,0.78279,0.18103
103104.00000,0.78248,0.18124
103168.00000,0.78226,0.18145
103232.00000,0.78187,0.18161
103296.00000,0.78150,0.18182
103360.00000,0.78100,0.18196
103424.00000,0.78052,0.18225
103488.00000,0.78018,0.18238
103552.00000,0.77996,0.18241
103616.00000,0.77959,0.18256
103680.00000,0.77925,0.18278
103744.00000,0.77894,0.18299
103808.00000,0.77859,0.18304
103872.00000,0.77840,0.18323
103936.00000,0.77809,0.18331
104000.00000,0.77764,0.18344
104064.00000,0.77739,0.18344
104128.00000,0.77716,0.18350
104192.00000,0.77687,0.18367
104256.00000,0.77660,0.18346
104320.00000,0.77622,0.18375
104384.00000,0.77579,0.18397
104448.00000,0.77545,0.18406
104512.00000,0.77501,0.18429
104576.00000,0.77477,0.18446
104640.00000,0.77453,0.18446
104704.00000,0.77412,0.18464
104768.00000,0.77370,0.18488
104832.00000,0.77340,0.18498
104896.00000,0.77303,0.18520
104960.00000,0.77294,0.18538
105024.00000,0.77250,0.18557
105088.00000,0.77214,0.18571
105152.00000,0.77177,0.18580
105216.00000,0.77136,0.18605
105280.00000,0.77119,0.18603
105344.00000,0.77098,0.18620
105408.00000,0.77063,0.18646
105472.00000,0.77032,0.18662
105536.00000,0.77009,0.18664
105600.00000,0.76970,0.18669
105664.00000,0.76933,0.18681
105728.00000,0.76897,0.18700
105792.00000,0.76863,0.18730
105856.00000,0.76830,0.18740
105920.00000,0.76796,0.18751
105984.00000,0.76758,0.18767
106048.00000,0.76719,0.18783
106112.00000,0.76673,0.18799
106176.00000,0.76644,0.18805
106240.00000,0.76615,0.18812
106304.00000,0.76577,0.18824
106368.00000,0.76529,0.18842
106432.00000,0.76496,0.18864
106496.00000,0.76465,0.18881
106560.00000,0.76426,0.18898
106624.00000,0.76377,0.18895
106688.00000,0.76334,0.18931
106752.00000,0.76300,0.18963
106816.00000,0.76257,0.18975
106880.00000,0.76233,0.18983
106944.00000,0.76184,0.18982
107008.00000,0.76144,0.19019
107072.00000,0.76134,0.19006
107136.00000,0.76084,0.19024
107200.00000,0.76055,0.19044
107264.00000,0.76022,0.19059
107328.00000,0.75990,0.19085
107392.00000,0.75945,0.19113
107456.00000,0.75921,0.19127
107520.00000,0.75887,0.19135
107584.00000,0.75859,0.19136
107648.00000,0.75825,0.19150
107712.00000,0.75791,0.19149
107776.00000,0.75764,0.19163
107840.00000,0.75727,0.19182
107904.00000,0.75688,0.19185
107968.00000,0.75649,0.19201
108032.00000,0.75616,0.19220
108096.00000,0.75581,0.19234
108160.00000,0.75547,0.19246
108224.00000,0.75507,0.19278
108288.00000,0.75466,0.19306
108352.00000,0.75430,0.19323
108416.00000,0.75399,0.19353
108480.00000,0.75365,0.19379
108544.00000,0.75333,0.19381
108608.00000,0.75299,0.19372
108672.00000,0.75267,0.19368
108736.00000,0.75227,0.19380
108800.00000,0.75210,0.19399
108864.00000,0.75154,0.19409
108928.00000,0.75130,0.19427
108992.00000,0.75099,0.19444
109056.00000,0.75060,0.19476
109120.00000,0.75019,0.19498
109184.00000,0.74972,0.19489
109248.00000,0.74918,0.19534
109312.00000,0.74876,0.19548
109376.00000,0.74840,0.19553
109440.00000,0.74786,0.19558
109504.00000,0.74765,0.19567
109568.00000,0.74718,0.19583
109632.00000,0.74683,0.19609
109696.00000,0.74642,0.19611
109760.00000,0.74624,0.19634
109824.00000,0.74597,0.19658
109888.00000,0.74555,0.19674
109952.00000,0.74506,0.19710
110016.00000,0.74459,0.19727
110080.00000,0.74423,0.19749
110144.00000,0.74373,0.19762
110208.00000,0.74331,0.19762
110272.00000,0.74303,0.19776
110336.00000,0.74276,0.19782
110400.00000,0.74254,0.19793
110464.00000,0.74231,0.19792
110528.00000,0.74186,0.19812
110592.00000,0.74162,0.19833
110656.00000,0.74140,0.19843
110720.00000,0.74109,0.19856
110784.00000,0.74063,0.19862
110848.00000,0.74029,0.19865
110912.00000,0.74009,0.19888
110976.00000,0.73962,0.19901
111040.00000,0.73907,0.19917
111104.00000,0.73863,0.19936
111168.00000,0.73840,0.19946
111232.00000,0.73808,0.19955
111296.00000,0.73775,0.19982
111360.00000,0.73735,0.19990
111424.00000,0.73679,0.20019
111488.00000,0.73639,0.20028
111552.00000,0.73615,0.20035
111616.00000,0.73598,0.20036
111680.00000,0.73544,0.20055
111744.00000,0.73497,0.20065
111808.00000,0.73443,0.20077
111872.00000,0.73407,0.20074
111936.00000,0.73363,0.20078
112000.00000,0.73345,0.20080
112064.00000,0.73311,0.20085
112128.00000,0.73273,0.20105
112192.00000,0.73227,0.20117
112256.00000,0.73189,0.20123
112320.00000,0.73161,0.20128
112384.00000,0.73120,0.20135
112448.00000,0.73084,0.20150
112512.00000,0.73044,0.20169
112576.00000,0.73008,0.20190
112640.00000,0.72972,0.20200
112704.00000,0.72929,0.20226
112768.00000,0.72889,0.20240
112832.00000,0.72865,0.20240
112896.00000,0.72829,0.20251
112960.00000,0.72795,0.20255
113024.00000,0.72767,0.20257
113088.00000,0.72748,0.20264
113152.00000,0.72714,0.20276
113216.00000,0.72684,0.20296
113280.00000,0.72648,0.20294
113344.00000,0.72607,0.20320
113408.00000,0.72561,0.20340
113472.00000,0.72539,0.20349
113536.00000,0.72493,0.20365
113600.00000,0.72462,0.20403
113664.00000,0.72445,0.20414
113728.00000,0.72415,0.20428
113792.00000,0.72374,0.20462
113856.00000,0.72324,0.20487
113920.00000,0.72283,0.20489
113984.00000,0.72238,0.20513
114048.00000,0.72203,0.20527
114112.00000,0.72163,0.20531
114176.00000,0.72129,0.20548
114240.00000,0.72104,0.20552
114304.00000,0.72092,0.20555
114368.00000,0.72050,0.20567
114432.00000,0.72016,0.20559
114496.00000,0.71965,0.20568
114560.00000,0.71920,0.20587
114624.00000,0.71891,0.20596
114688.00000,0.71852,0.20618
114752.00000,0.71815,0.20628
114816.00000,0.71775,0.20651
114880.00000,0.71747,0.20661
114944.00000,0.71710,0.20665
115008.00000,0.71663,0.20694
115072.00000,0.71642,0.20701
115136.00000,0.71593,0.20729
115200.00000,0.71545,0.20751
115264.00000,0.71512,0.20765
115328.00000,0.71483,0.20785
115392.00000,0.71441,0.20801
115456.00000,0.71411,0.20812
115520.00000,0.71374,0.20835
115584.00000,0.71325,0.20845
115648.00000,0.71292,0.20855
115712.00000,0.71262,0.20847
115776.00000,0.71214,0.20890
115840.00000,0.71184,0.20912
115904.00000,0.71132,0.20942
115968.00000,0.71088,0.20952
116032.00000,0.71046,0.20975
116096.00000,0.71014,0.20982
116160.00000,0.70953,0.21005
116224.00000,0.70929,0.21001
116288.00000,0.70907,0.21003
116352.00000,0.70870,0.21000
116416.00000,0.70836,0.21021
116480.00000,0.70804,0.21021
116544.00000,0.70762,0.21034
116608.00000,0.70730,0.21044
116672.00000,0.70694,0.21059
116736.00000,0.70664,0.21066
116800.00000,0.70625,0.21089
116864.00000,0.70582,0.21087
116928.00000,0.70566,0.21082
116992.00000,0.70521,0.21095
117056.00000,0.70497,0.21104
117120.00000,0.70430,0.21130
117184.00000,0.70388,0.21163
117248.00000,0.70337,0.21180
117312.00000,0.70306,0.21183
117376.00000,0.70273,0.21192
117440.00000,0.70223,0.21211
117504.00000,0.70172,0.21224
117568.00000,0.70129,0.21222
117632.00000,0.70094,0.21226
117696.00000,0.70040,0.21240
117760.00000,0.70002,0.21268
117824.00000,0.69946,0.21283
117888.00000,0.69895,0.21282
117952.00000,0.69850,0.21305
118016.00000,0.69822,0.21328
118080.00000,0.69777,0.21337
118144.00000,0.69738,0.21360
118208.00000,0.69692,0.21379
118272.00000,0.69656,0.21393
118336.00000,0.69623,0.21401
118400.00000,0.69570,0.21412
118464.00000,0.69522,0.21433
118528.00000,0.69495,0.21405
118592.00000,0.69455,0.21413
118656.00000,0.69421,0.21431
118720.00000,0.69380,0.21443
118784.00000,0.69335,0.21448
118848.00000,0.69290,0.21434
118912.00000,0.69240,0.21445
118976.00000,0.69223,0.21459
119040.00000,0.69174,0.21485
119104.00000,0.69130,0.21496
119168.00000,0.69089,0.21494
119232.00000,0.69052,0.21517
119296.00000,0.69005,0.21528
119360.00000,0.68971,0.21544
119424.00000,0.68913,0.21548
119488.00000,0.68861,0.21557
119552.00000,0.68835,0.21558
119616.00000,0.68796,0.21569
119680.00000,0.68766,0.21573
119744.00000,0.68736,0.21574
119808.00000,0.68697,0.21576
119872.00000,0.68645,0.21594
119936.00000,0.68601,0.21616
120000.00000,0.68557,0.21629
120064.00000,0.68508,0.21647
120128.00000,0.68485,0.21651
120192.00000,0.68434,0.21654
120256.00000,0.68413,0.21656
120320.00000,0.68372,0.21662
120384.00000,0.68322,0.21674
120448.00000,0.68274,0.21690
120512.00000,0.68215,0.21701
120576.00000,0.68167,0.21718
120640.00000,0.68114,0.21737
120704.00000,0.68085,0.21741
120768.00000,0.68040,0.21746
120832.00000,0.68000,0.21735
120896.00000,0.67952,0.21747
120960.00000,0.67921,0.21743
121024.00000,0.67865,0.21784
121088.00000,0.67817,0.21786
121152.00000,0.67775,0.21818
121216.00000,0.67738,0.21811
121280.00000,0.67694,0.21814
121344.00000,0.67657,0.21832
121408.00000,0.67629,0.21843
121472.00000,0.67589,0.21842
121536.00000,0.67539,0.21860
121600.00000,0.67489,0.21878
121664.00000,0.67450,0.21887
121728.00000,0.67411,0.21885
121792.00000,0.67355,0.21890
121856.00000,0.67315,0.21903
121920.00000,0.67284,0.21934
121984.00000,0.67237,0.21939
122048.00000,0.67209,0.21955
122112.00000,0.67161,0.21962
122176.00000,0.67114,0.21994
122240.00000,0.67086,0.22006
122304.00000,0.67051,0.22021
122368.00000,0.67010,0.22026
122432.00000,0.66971,0.22059
122496.00000,0.66911,0.22056
122560.00000,0.66871,0.22057
122624.00000,0.66822,0.22072
122688.00000,0.66774,0.22098
122752.00000,0.66741,0.22120
122816.00000,0.66697,0.22121
122880.00000,0.66649,0.22143
122944.00000,0.66616,0.22143
123008.00000,0.66574,0.22163
123072.00000,0.66530,0.22185
123136.00000,0.66486,0.22180
123200.00000,0.66453,0.22167
123264.00000,0.66414,0.22181
123328.00000,0.66374,0.22213
123392.00000,0.66341,0.22213
123456.00000,0.66285,0.22237
123520.00000,0.66250,0.22249
123584.00000,0.66193,0.22276
123648.00000,0.66147,0.22283
123712.00000,0.66095,0.22301
123776.00000,0.66057,0.22306
123840.00000,0.66021,0.22321
123904.00000,0.65978,0.22323
123968.00000,0.65931,0.22360
124032.00000,0.65882,0.22385
124096.00000,0.65843,0.22389
124160.00000,0.65776,0.22414
124224.00000,0.65742,0.22413
124288.00000,0.65683,0.22434
124352.00000,0.65650,0.22446
124416.00000,0.65607,0.22439
124480.00000,0.65543,0.22448
124544.00000,0.65497,0.22464
124608.00000,0.65439,0.22488
124672.00000,0.65395,0.22495
124736.00000,0.65354,0.22507
124800.00000,0.65307,0.22509
124864.00000,0.65260,0.22522
124928.00000,0.65226,0.22528
124992.00000,0.65181,0.22530
125056.00000,0.65126,0.22533
125120.00000,0.65085,0.22550
125184.00000,0.65049,0.22570
125248.00000,0.64995,0.22561
125312.00000,0.64952,0.22568
125376.00000,0.64921,0.22573
125440.00000,0.64887,0.22585
125504.00000,0.64847,0.22600
125568.00000,0.64800,0.22612
125632.00000,0.64766,0.22620
125696.00000,0.64716,0.22635
125760.00000,0.64668,0.22643
125824.00000,0.64599,0.22674
125888.00000,0.64557,0.22681
125952.00000,0.64505,0.22678
126016.00000,0.64471,0.22690
126080.00000,0.64435,0.22680
126144.00000,0.64409,0.22673
126208.00000,0.64368,0.22695
126272.00000,0.64311,0.22713
126336.00000,0.64279,0.22717
126400.00000,0.64188,0.22730
126464.00000,0.64138,0.22741
126528.00000,0.64104,0.22753
126592.00000,0.64036,0.22762
126656.00000,0.64000,0.22770
126720.00000,0.63973,0.22766
126784.00000,0.63932,0.22780
126848.00000,0.63893,0.22798
126912.00000,0.63826,0.22811
126976.00000,0.63777,0.22821
127040.00000,0.63723,0.22828
127104.00000,0.63683,0.22857
127168.00000,0.63630,0.22864
127232.00000,0.63575,0.22868
127296.00000,0.63511,0.22871
127360.00000,0.63458,0.22907
127424.00000,0.63414,0.22917
127488.00000,0.63384,0.22925
127552.00000,0.63344,0.22942
127616.00000,0.63285,0.22937
127680.00000,0.63246,0.22948
127744.00000,0.63208,0.22969
127808.00000,0.63143,0.22979
127872.00000,0.63095,0.22983
127936.00000,0.63065,0.22999
128000.00000,0.63010,0.23003
128064.00000,0.62966,0.23000
128128.00000,0.62940,0.22992
128192.00000,0.62902,0.22995
128256.00000,0.62867,0.23003
128320.00000,0.62817,0.23001
128384.00000,0.62766,0.23037
128448.00000,0.62732,0.23053
128512.00000,0.62697,0.23044
128576.00000,0.62641,0.23079
128640.00000,0.62603,0.23079
128704.00000,0.62557,0.23097
128768.00000,0.62523,0.23107
128832.00000,0.62481,0.23102
128896.00000,0.62451,0.23121
128960.00000,0.62404,0.23123
129024.00000,0.62372,0.23120
129088.00000,0.62320,0.23131
129152.00000,0.62278,0.23154
129216.00000,0.62214,0.23172
129280.00000,0.62166,0.23176
129344.00000,0.62133,0.23152
129408.00000,0.62085,0.23172
129472.00000,0.62016,0.23196
129536.00000,0.61969,0.23215
129600.00000,0.61932,0.23247
129664.00000,0.61904,0.23260
129728.00000,0.61857,0.23277
129792.00000,0.61804,0.23293
129856.00000,0.61750,0.23290
129920.00000,0.61702,0.23312
129984.00000,0.61663,0.23331
130048.00000,0.61608,0.23338
130112.00000,0.61557,0.23333
130176.00000,0.61513,0.23339
130240.00000,0.61454,0.23339
130304.00000,0.61407,0.23355
130368.00000,0.61361,0.23355
130432.00000,0.61309,0.23373
130496.00000,0.61269,0.23400
130560.00000,0.61220,0.23409
130624.00000,0.61192,0.23404
130688.00000,0.61154,0.23418
130752.00000,0.61101,0.23421
130816.00000,0.61063,0.23418
130880.00000,0.61026,0.23409
130944.00000,0.60969,0.23412
131008.00000,0.60928,0.23428
131072.00000,0.60859,0.23445
131136.00000,0.60821,0.23454
131200.00000,0.60759,0.23455
131264.00000,0.60690,0.23461
131328.00000,0.60661,0.23476
131392.00000,0.60619,0.23482
131456.00000,0.60567,0.23493
131520.00000,0.60548,0.23494
131584.00000,0.60503,0.23498
131648.00000,0.60446,0.23508
131712.00000,0.60404,0.23527
131776.00000,0.60374,0.23538
131840.00000,0.60319,0.23539
131904.00000,0.60273,0.23556
131968.00000,0.60255,0.23534
132032.00000,0.60214,0.23541
132096.00000,0.60153,0.23567
132160.00000,0.60108,0.23577
132224.00000,0.60072,0.23611
132288.00000,0.60013,0.23628
132352.00000,0.59987,0.23617
132416.00000,0.59927,0.23641
132480.00000,0.59882,0.23646
132544.00000,0.59850,0.23649
132608.00000,0.59812,0.23642
132672.00000,0.59742,0.23661
132736.00000,0.59693,0.23674
132800.00000,0.59637,0.23680
132864.00000,0.59592,0.23686
132928.00000,0.59537,0.23681
132992.00000,0.59502,0.23681
133056.00000,0.59453,0.23692
133120.00000,0.59404,0.23697
133184.00000,0.59342,0.23697
133248.00000,0.59284,0.23709
133312.00000,0.59255,0.23696
133376.00000,0.59225,0.23709
133440.00000,0.59167,0.23727
133504.00000,0.59129,0.23743
133568.00000,0.59080,0.23742
133632.00000,0.59030,0.23763
133696.00000,0.58990,0.23749
133760.00000,0.58942,0.23761
133824.00000,0.58891,0.23787
133888.00000,0.58842,0.23805
133952.00000,0.58802,0.23831
134016.00000,0.58766,0.23825
134080.00000,0.58716,0.23825
134144.00000,0.58684,0.23820
134208.00000,0.58624,0.23836
134272.00000,0.58572,0.23853
134336.00000,0.58534,0.23849
134400.00000,0.58480,0.23877
134464.00000,0.58428,0.23891
134528.00000,0.58407,0.23870
134592.00000,0.58381,0.23867
134656.00000,0.58325,0.23875
134720.00000,0.58276,0.23880
134784.00000,0.58235,0.23877
134848.00000,0.58200,0.23872
134912.00000,0.58119,0.23892
134976.00000,0.58061,0.23900
135040.00000,0.58021,0.23896
135104.00000,0.57977,0.23904
135168.00000,0.57935,0.23903
135232.00000,0.57880,0.23899
135296.00000,0.57828,0.23894
135360.00000,0.57789,0.23911
135424.00000,0.57739,0.23917
135488.00000,0.57687,0.23958
135552.00000,0.57629,0.23965
135616.00000,0.57589,0.23983
135680.00000,0.57549,0.23995
135744.00000,0.57513,0.24000
135808.00000,0.57481,0.24004
135872.00000,0.57415,0.24005
135936.00000,0.57365,0.24014
136000.00000,0.57317,0.24032
136064.00000,0.57259,0.24050
136128.00000,0.57212,0.24052
136192.00000,0.57175,0.24049
136256.00000,0.57144,0.24060
136320.00000,0.57104,0.24074
136384.00000,0.57059,0.24099
136448.00000,0.57019,0.24116
136512.00000,0.56959,0.24120
136576.00000,0.56906,0.24123
136640.00000,0.56866,0.24135
136704.00000,0.56822,0.24152
136768.00000,0.56769,0.24159
136832.00000,0.56711,0.24175
136896.00000,0.56689,0.24188
136960.00000,0.56647,0.24172
137024.00000,0.56611,0.24188
137088.00000,0.56559,0.24187
137152.00000,0.56495,0.24201
137216.00000,0.56461,0.24193
137280.00000,0.56426,0.24201
137344.00000,0.56385,0.24215
137408.00000,0.56339,0.24249
137472.00000,0.56291,0.24244
137536.00000,0.56264,0.24246
137600.00000,0.56234,0.24254
137664.00000,0.56184,0.24252
137728.00000,0.56120,0.24265
137792.00000,0.56068,0.24296
137856.00000,0.56042,0.24281
137920.00000,0.55983,0.24288
137984.00000,0.55933,0.24306
138048.00000,0.55890,0.24306
138112.00000,0.55835,0.24322
138176.00000,0.55758,0.24342
138240.00000,0.55728,0.24356
138304.00000,0.55682,0.24359
138368.00000,0.55634,0.24375
138432.00000,0.55597,0.24378
138496.00000,0.55529,0.24396
138560.00000,0.55478,0.24400
138624.00000,0.55427,0.24417
138688.00000,0.55373,0.24412
138752.00000,0.55322,0.24424
138816.00000,0.55255,0.24431
138880.00000,0.55186,0.24453
138944.00000,0.55128,0.24470
139008.00000,0.55097,0.24492
139072.00000,0.55033,0.24500
139136.00000,0.54998,0.24524
139200.00000,0.54937,0.24525
139264.00000,0.54900,0.24530
139328.00000,0.54853,0.24538
139392.00000,0.54827,0.24549
139456.00000,0.54800,0.24535
139520.00000,0.54746,0.24539
139584.00000,0.54698,0.24551
139648.00000,0.54632,0.24552
139712.00000,0.54599,0.24550
139776.00000,0.54540,0.24575
139840.00000,0.54480,0.24587
139904.00000,0.54427,0.24588
139968.00000,0.54380,0.24595
140032.00000,0.54336,0.24607
140096.00000,0.54293,0.24613
140160.00000,0.54253,0.24629
140224.00000,0.54205,0.24629
140288.00000,0.54155,0.24652
140352.00000,0.54095,0.24685
140416.00000,0.54050,0.24711
140480.00000,0.53992,0.24705
140544.00000,0.53950,0.24735
140608.00000,0.53918,0.24726
140672.00000,0.53867,0.24744
140736.00000,0.53797,0.24754
140800.00000,0.53761,0.24762
140864.00000,0.53715,0.24758
140928.00000,0.53655,0.24767
140992.00000,0.53601,0.24795
141056.00000,0.53545,0.24782
141120.00000,0.53472,0.24797
141184.00000,0.53418,0.24785
141248.00000,0.53376,0.24782
141312.00000,0.53315,0.24781
141376.00000,0.53272,0.24783
141440.00000,0.53255,0.24793
141504.00000,0.53199,0.24802
141568.00000,0.53136,0.24808
141632.00000,0.53080,0.24821
141696.00000,0.53031,0.24820
141760.00000,0.52960,0.24824
141824.00000,0.52907,0.24840
141888.00000,0.52863,0.24854
141952.00000,0.52827,0.24861
142016.00000,0.52781,0.24856
142080.00000,0.52737,0.24858
142144.00000,0.52693,0.24879
142208.00000,0.52633,0.24866
142272.00000,0.52604,0.24880
142336.00000,0.52540,0.24894
142400.00000,0.52472,0.24894
142464.00000,0.52415,0.24907
142528.00000,0.52369,0.24904
142592.00000,0.52313,0.24921
142656.00000,0.52278,0.24926
142720.00000,0.52244,0.24929
142784.00000,0.52174,0.24933
142848.00000,0.52102,0.24933
142912.00000,0.52028,0.24923
142976.00000,0.51964,0.24923
143040.00000,0.51909,0.24934
143104.00000,0.51863,0.24920
143168.00000,0.51802,0.24937
143232.00000,0.51766,0.24936
143296.00000,0.51714,0.24941
143360.00000,0.51661,0.24952
143424.00000,0.51607,0.24962
143488.00000,0.51561,0.24952
143552.00000,0.51522,0.24964
143616.00000,0.51461,0.24955
143680.00000,0.51403,0.24968
143744.00000,0.51343,0.24969
143808.00000,0.51294,0.24970
143872.00000,0.51223,0.24968
143936.00000,0.51175,0.24973
144000.00000,0.51118,0.24979
144064.00000,0.51059,0.24989
144128.00000,0.51005,0.24977
144192.00000,0.50944,0.24990
144256.00000,0.50883,0.24998
144320.00000,0.50842,0.25000
144384.00000,0.50803,0.25010
144448.00000,0.50735,0.25015
144512.00000,0.50681,0.25005
144576.00000,0.50638,0.25009
144640.00000,0.50584,0.24991
144704.00000,0.50534,0.24986
144768.00000,0.50483,0.24997
144832.00000,0.50436,0.25003
144896.00000,0.50384,0.25010
144960.00000,0.50334,0.25013
145024.00000,0.50288,0.25032
145088.00000,0.50232,0.25017
145152.00000,0.50180,0.25033
145216.00000,0.50137,0.25038
145280.00000,0.50077,0.25026
145344.00000,0.50027,0.25033
145408.00000,0.49975,0.25037
145472.00000,0.49931,0.25045
145536.00000,0.49883,0.25047
145600.00000,0.49823,0.25056
145664.00000,0.49760,0.25068
145728.00000,0.49696,0.25067
145792.00000,0.49631,0.25051
145856.00000,0.49579,0.25066
145920.00000,0.49508,0.25060
145984.00000,0.49489,0.25063
146048.00000,0.49429,0.25071
146112.00000,0.49379,0.25083
146176.00000,0.49326,0.25091
146240.00000,0.49289,0.25089
146304.00000,0.49228,0.25095
146368.00000,0.49171,0.25094
146432.00000,0.49115,0.25099
146496.00000,0.49062,0.25100
146560.00000,0.49008,0.25084
146624.00000,0.48971,0.25078
146688.00000,0.48903,0.25081
146752.00000,0.48855,0.25095
146816.00000,0.48804,0.25095
146880.00000,0.48748,0.25098
146944.00000,0.48695,0.25092
147008.00000,0.48634,0.25100
147072.00000,0.48582,0.25125
147136.00000,0.48516,0.25132
147200.00000,0.48448,0.25142
147264.00000,0.48384,0.25156
147328.00000,0.48307,0.25145
147392.00000,0.48238,0.25150
147456.00000,0.48174,0.25147
147520.00000,0.48134,0.25163
147584.00000,0.48101,0.25152
147648.00000,0.48053,0.25169
147712.00000,0.47988,0.25164
147776.00000,0.47943,0.25181
147840.00000,0.47880,0.25190
147904.00000,0.47837,0.25185
147968.00000,0.47787,0.25181
148032.00000,0.47755,0.25163
148096.00000,0.47698,0.25164
148160.00000,0.47642,0.25153
148224.00000,0.47601,0.25162
148288.00000,0.47540,0.25145
148352.00000,0.47488,0.25142
148416.00000,0.47407,0.25147
148480.00000,0.47322,0.25128
148544.00000,0.47249,0.25119
148608.00000,0.47200,0.25132
148672.00000,0.47146,0.25135
148736.00000,0.47095,0.25136
148800.00000,0.47058,0.25129
148864.00000,0.46986,0.25120
148928.00000,0.46915,0.25142
148992.00000,0.46863,0.25115
149056.00000,0.46826,0.25114
149120.00000,0.46786,0.25106
149184.00000,0.46714,0.25117
149248.00000,0.46670,0.25106
149312.00000,0.46634,0.25117
149376.00000,0.46576,0.25111
149440.00000,0.46521,0.25110
149504.00000,0.46464,0.25099
149568.00000,0.46426,0.25099
149632.00000,0.46369,0.25117
149696.00000,0.46316,0.25139
149760.00000,0.46263,0.25116
149824.00000,0.46207,0.25097
149888.00000,0.46156,0.25097
149952.00000,0.46090,0.25093
150016.00000,0.46027,0.25098
150080.00000,0.45973,0.25097
150144.00000,0.45905,0.25107
150208.00000,0.45842,0.25098
150272.00000,0.45777,0.25106
150336.00000,0.45716,0.25114
150400.00000,0.45655,0.25121
150464.00000,0.45613,0.25127
150528.00000,0.45568,0.25125
150592.00000,0.45485,0.25138
150656.00000,0.45410,0.25139
150720.00000,0.45379,0.25131
150784.00000,0.45308,0.25110
150848.00000,0.45248,0.25102
150912.00000,0.45197,0.25097
150976.00000,0.45160,0.25092
151040.00000,0.45103,0.25091
151104.00000,0.45029,0.25083
151168.00000,0.44984,0.25082
151232.00000,0.44926,0.25091
151296.00000,0.44891,0.25099
151360.00000,0.44838,0.25105
151424.00000,0.44790,0.25108
151488.00000,0.44724,0.25108
151552.00000,0.44680,0.25097
151616.00000,0.44638,0.25086
151680.00000,0.44582,0.25072
151744.00000,0.44542,0.25061
151808.00000,0.44490,0.25069
151872.00000,0.44436,0.25070
151936.00000,0.44383,0.25064
152000.00000,0.44341,0.25054
152064.00000,0.44272,0.25079
152128.00000,0.44203,0.25065
152192.00000,0.44157,0.25073
152256.00000,0.44105,0.25086
152320.00000,0.44036,0.25087
152384.00000,0.43966,0.25070
152448.00000,0.43891,0.25063
152512.00000,0.43831,0.25079
152576.00000,0.43777,0.25094
152640.00000,0.43721,0.25079
152704.00000,0.43650,0.25095
152768.00000,0.43627,0.25112
152832.00000,0.43564,0.25091
152896.00000,0.43501,0.25080
152960.00000,0.43465,0.25075
153024.00000,0.43421,0.25073
153088.00000,0.43360,0.25056
153152.00000,0.43306,0.25051
153216.00000,0.43271,0.25051
153280.00000,0.43220,0.25064
153344.00000,0.43158,0.25055
153408.00000,0.43104,0.25056
153472.00000,0.43048,0.25062
153536.00000,0.42994,0.25063
153600.00000,0.42939,0.25050
153664.00000,0.42862,0.25049
153728.00000,0.42797,0.25038
153792.00000,0.42756,0.25043
153856.00000,0.42694,0.25035
153920.00000,0.42633,0.25031
153984.00000,0.42571,0.25028
154048.00000,0.42516,0.25004
154112.00000,0.42459,0.24994
154176.00000,0.42402,0.24988
154240.00000,0.42335,0.24998
154304.00000,0.42294,0.25024
154368.00000,0.42241,0.25026
154432.00000,0.42202,0.25030
154496.00000,0.42123,0.25022
154560.00000,0.42059,0.25024
154624.00000,0.42000,0.25032
154688.00000,0.41937,0.25032
154752.00000,0.41883,0.25015
154816.00000,0.41818,0.25016
154880.00000,0.41742,0.25025
154944.00000,0.41685,0.25019
155008.00000,0.41661,0.25013
155072.00000,0.41620,0.25014
155136.00000,0.41573,0.25020
155200.00000,0.41504,0.25027
155264.00000,0.41444,0.25031
155328.00000,0.41374,0.25030
155392.00000,0.41332,0.25035
155456.00000,0.41276,0.25032
155520.00000,0.41228,0.25028
155584.00000,0.41159,0.25018
155648.00000,0.41073,0.25004
155712.00000,0.41010,0.24996
155776.00000,0.40957,0.25001
155840.00000,0.40903,0.24997
155904.00000,0.40838,0.24975
155968.00000,0.40775,0.24971
156032.00000,0.40730,0.24960
156096.00000,0.40686,0.24950
156160.00000,0.40639,0.24966
156224.00000,0.40588,0.24953
156288.00000,0.40530,0.24948
156352.00000,0.40464,0.24928
156416.00000,0.40384,0.24918
156480.00000,0.40335,0.24923
156544.00000,0.40298,0.24922
156608.00000,0.40234,0.24917
156672.00000,0.40180,0.24895
156736.00000,0.40107,0.24892
156800.00000,0.40061,0.24907
156864.00000,0.40003,0.24913
156928.00000,0.39959,0.24918
156992.00000,0.39907,0.24921
157056.00000,0.39869,0.24898
157120.00000,0.39821,0.24890
157184.00000,0.39769,0.24885
157248.00000,0.39670,0.24880
157312.00000,0.39597,0.24867
157376.00000,0.39537,0.24854
157440.00000,0.39460,0.24859
157504.00000,0.39425,0.24838
157568.00000,0.39375,0.24832
157632.00000,0.39317,0.24834
157696.00000,0.39278,0.24829
157760.00000,0.39227,0.24811
157824.00000,0.39170,0.24812
157888.00000,0.39117,0.24825
157952.00000,0.39050,0.24804
158016.00000,0.38984,0.24803
158080.00000,0.38912,0.24780
158144.00000,0.38859,0.24761
158208.00000,0.38789,0.24749
158272.00000,0.38722,0.24728
158336.00000,0.38674,0.24707
158400.00000,0.38648,0.24700
158464.00000,0.38572,0.24705
158528.00000,0.38498,0.24699
158592.00000,0.38417,0.24687
158656.00000,0.38365,0.24683
158720.00000,0.38295,0.24673
158784.00000,0.38232,0.24670
158848.00000,0.38174,0.24658
158912.00000,0.38121,0.24660
158976.00000,0.38072,0.24646
159040.00000,0.38015,0.24638
159104.00000,0.37976,0.24646
159168.00000,0.37928,0.24649
159232.00000,0.37851,0.24633
159296.00000,0.37771,0.24603
159360.00000,0.37702,0.24598
159424.00000,0.37666,0.24596
159488.00000,0.37619,0.24588
159552.00000,0.37564,0.24575
159616.00000,0.37513,0.24573
159680.00000,0.37449,0.24554
159744.00000,0.37400,0.24547
159808.00000,0.37334,0.24536
159872.00000,0.37273,0.24522
159936.00000,0.37196,0.24516
160000.00000,0.37124,0.24491
160064.00000,0.37067,0.24513
160128.00000,0.36996,0.24513
160192.00000,0.36940,0.24509
160256.00000,0.36890,0.24486
160320.00000,0.36834,0.24473
160384.00000,0.36787,0.24474
160448.00000,0.36720,0.24460
160512.00000,0.36664,0.24468
160576.00000,0.36599,0.24472
160640.00000,0.36525,0.24470
160704.00000,0.36467,0.24446
160768.00000,0.36389,0.24430
160832.00000,0.36336,0.24403
160896.00000,0.36262,0.24408
160960.00000,0.36216,0.24405
161024.00000,0.36155,0.24398
161088.00000,0.36124,0.24404
161152.00000,0.36084,0.24412
161216.00000,0.36016,0.24439
161280.00000,0.35949,0.24416
161344.00000,0.35901,0.24394
161408.00000,0.35855,0.24369
161472.00000,0.35796,0.24356
161536.00000,0.35746,0.24333
161600.00000,0.35687,0.24324
161664.00000,0.35637,0.24327
161728.00000,0.35568,0.24330
161792.00000,0.35515,0.24329
161856.00000,0.35440,0.24315
161920.00000,0.35370,0.24315
161984.00000,0.35317,0.24297
162048.00000,0.35279,0.24307
162112.00000,0.35212,0.24294
162176.00000,0.35158,0.24285
162240.00000,0.35083,0.24282
162304.00000,0.35004,0.24285
162368.00000,0.34954,0.24285
162432.00000,0.34873,0.24273
162496.00000,0.34811,0.24266
162560.00000,0.34763,0.24258
162624.00000,0.34697,0.24237
162688.00000,0.34647,0.24243
162752.00000,0.34601,0.24236
162816.00000,0.34537,0.24227
162880.00000,0.34467,0.24196
162944.00000,0.34386,0.24180
163008.00000,0.34325,0.24172
163072.00000,0.34241,0.24152
163136.00000,0.34188,0.24159
163200.00000,0.34132,0.24137
163264.00000,0.34073,0.24118
163328.00000,0.34019,0.24120
163392.00000,0.33945,0.24132
163456.00000,0.33894,0.24122
163520.00000,0.33845,0.24117
163584.00000,0.33778,0.24094
163648.00000,0.33691,0.24072
163712.00000,0.33644,0.24072
163776.00000,0.33619,0.24068
163840.00000,0.33566,0.24062
163904.00000,0.33505,0.24058
163968.00000,0.33434,0.24046
164032.00000,0.33387,0.24043
164096.00000,0.33352,0.24045
164160.00000,0.33294,0.24037
164224.00000,0.33240,0.24026
164288.00000,0.33179,0.24013
164352.00000,0.33100,0.24003
164416.00000,0.33062,0.24003
164480.00000,0.32998,0.23987
164544.00000,0.32950,0.23982
164608.00000,0.32875,0.23969
164672.00000,0.32836,0.23946
164736.00000,0.32784,0.23949
164800.00000,0.32733,0.23943
164864.00000,0.32662,0.23906
164928.00000,0.32616,0.23900
164992.00000,0.32546,0.23866
165056.00000,0.32468,0.23859
165120.00000,0.32415,0.23838
165184.00000,0.32356,0.23804
165248.00000,0.32285,0.23784
165312.00000,0.32216,0.23756
165376.00000,0.32141,0.23727
165440.00000,0.32095,0.23729
165504.00000,0.32024,0.23705
165568.00000,0.31950,0.23673
165632.00000,0.31895,0.23678
165696.00000,0.31828,0.23675
165760.00000,0.31777,0.23666
165824.00000,0.31701,0.23638
165888.00000,0.31655,0.23624
165952.00000,0.31594,0.23640
166016.00000,0.31525,0.23629
166080.00000,0.31456,0.23606
166144.00000,0.31387,0.23612
166208.00000,0.31320,0.23612
166272.00000,0.31242,0.23567
166336.00000,0.31168,0.23545
166400.00000,0.31117,0.23542
166464.00000,0.31028,0.23518
166528.00000,0.30974,0.23514
166592.00000,0.30932,0.23511
166656.00000,0.30881,0.23502
166720.00000,0.30806,0.23482
166784.00000,0.30755,0.23472
166848.00000,0.30701,0.23466
166912.00000,0.30670,0.23498
166976.00000,0.30640,0.23515
167040.00000,0.30561,0.23490
167104.00000,0.30508,0.23476
167168.00000,0.30433,0.23425
167232.00000,0.30397,0.23422
167296.00000,0.30338,0.23423
167360.00000,0.30251,0.23398
167424.00000,0.30197,0.23376
167488.00000,0.30145,0.23368
167552.00000,0.30116,0.23357
167616.00000,0.30028,0.23349
167680.00000,0.29955,0.23335
167744.00000,0.29911,0.23326
167808.00000,0.29835,0.23291
167872.00000,0.29762,0.23279
167936.00000,0.29691,0.23265
168000.00000,0.29629,0.23264
168064.00000,0.29566,0.23267
168128.00000,0.29530,0.23266
168192.00000,0.29481,0.23264
168256.00000,0.29431,0.23247
168320.00000,0.29374,0.23239
168384.00000,0.29307,0.23227
168448.00000,0.29240,0.23201
168512.00000,0.29191,0.23208
168576.00000,0.29107,0.23170
168640.00000,0.29035,0.23163
168704.00000,0.28954,0.23111
168768.00000,0.28896,0.23086
168832.00000,0.28847,0.23078
168896.00000,0.28790,0.23069
168960.00000,0.28734,0.23046
169024.00000,0.28681,0.23036
169088.00000,0.28621,0.23030
169152.00000,0.28561,0.23015
169216.00000,0.28513,0.23007
169280.00000,0.28462,0.22967
169344.00000,0.28404,0.22978
169408.00000,0.28348,0.22968
169472.00000,0.28277,0.22947
169536.00000,0.28203,0.22940
169600.00000,0.28115,0.22894
169664.00000,0.28048,0.22879
169728.00000,0.27992,0.22887
169792.00000,0.27939,0.22881
169856.00000,0.27878,0.22866
169920.00000,0.27795,0.22838
169984.00000,0.27740,0.22819
170048.00000,0.27656,0.22803
170112.00000,0.27596,0.22796
170176.00000,0.27540,0.22800
170240.00000,0.27489,0.22791
170304.00000,0.27406,0.22787
170368.00000,0.27352,0.22778
170432.00000,0.27263,0.22750
170496.00000,0.27205,0.22742
170560.00000,0.27158,0.22723
170624.00000,0.27130,0.22737
170688.00000,0.27058,0.22705
170752.00000,0.27003,0.22706
170816.00000,0.26929,0.22682
170880.00000,0.26842,0.22677
170944.00000,0.26795,0.22661
171008.00000,0.26732,0.22655
171072.00000,0.26667,0.22629
171136.00000,0.26598,0.22612
171200.00000,0.26559,0.22596
171264.00000,0.26499,0.22576
171328.00000,0.26413,0.22544
171392.00000,0.26328,0.22499
171456.00000,0.26263,0.22489
171520.00000,0.26177,0.22471
171584.00000,0.26123,0.22445
171648.00000,0.26094,0.22463
171712.00000,0.26043,0.22442
171776.00000,0.25981,0.22414
171840.00000,0.25919,0.22405
171904.00000,0.25851,0.22392
171968.00000,0.25787,0.22364
172032.00000,0.25721,0.22346
172096.00000,0.25638,0.22339
172160.00000,0.25586,0.22324
172224.00000,0.25502,0.22300
172288.00000,0.25443,0.22295
172352.00000,0.25386,0.22267
172416.00000,0.25298,0.22228
172480.00000,0.25206,0.22169
172544.00000,0.25143,0.22139
172608.00000,0.25079,0.22101
172672.00000,0.25010,0.22091
172736.00000,0.24949,0.22076
172800.00000,0.24904,0.22066
172864.00000,0.24853,0.22058
172928.00000,0.24796,0.22056
172992.00000,0.24763,0.22041
173056.00000,0.24714,0.22012
173120.00000,0.24677,0.22002
173184.00000,0.24617,0.21979
173248.00000,0.24529,0.21953
173312.00000,0.24460,0.21918
173376.00000,0.24412,0.21921
173440.00000,0.24364,0.21909
173504.00000,0.24276,0.21859
173568.00000,0.24235,0.21843
173632.00000,0.24198,0.21829
173696.00000,0.24120,0.21814
173760.00000,0.24047,0.21784
173824.00000,0.23982,0.21772
173888.00000,0.23945,0.21762
173952.00000,0.23906,0.21747
174016.00000,0.23856,0.21725
174080.00000,0.23789,0.21697
174144.00000,0.23753,0.21677
174208.00000,0.23671,0.21624
174272.00000,0.23614,0.21599
174336.00000,0.23568,0.21581
174400.00000,0.23500,0.21576
174464.00000,0.23458,0.21552
174528.00000,0.23392,0.21529
174592.00000,0.23349,0.21525
174656.00000,0.23272,0.21513
174720.00000,0.23213,0.21498
174784.00000,0.23154,0.21504
174848.00000,0.23098,0.21492
174912.00000,0.23026,0.21468
174976.00000,0.22980,0.21456
175040.00000,0.22896,0.21415
175104.00000,0.22824,0.21390
175168.00000,0.22775,0.21387
175232.00000,0.22721,0.21344
175296.00000,0.22667,0.21328
175360.00000,0.22584,0.21307
175424.00000,0.22495,0.21260
175488.00000,0.22434,0.21248
175552.00000,0.22342,0.21204
175616.00000,0.22316,0.21195
175680.00000,0.22233,0.21159
175744.00000,0.22190,0.21149
175808.00000,0.22165,0.21133
175872.00000,0.22090,0.21120
175936.00000,0.22019,0.21099
176000.00000,0.21973,0.21071
176064.00000,0.21895,0.21036
176128.00000,0.21819,0.21009
176192.00000,0.21766,0.21010
176256.00000,0.21714,0.20986
176320.00000,0.21647,0.20947
176384.00000,0.21581,0.20939
176448.00000,0.21520,0.20930
176512.00000,0.21474,0.20897
176576.00000,0.21401,0.20892
176640.00000,0.21332,0.20869
176704.00000,0.21264,0.20847
176768.00000,0.21188,0.20824
176832.00000,0.21136,0.20806
176896.00000,0.21069,0.20758
176960.00000,0.21031,0.20756
177024.00000,0.20945,0.20725
177088.00000,0.20884,0.20708
177152.00000,0.20818,0.20668
177216.00000,0.20759,0.20637
177280.00000,0.20663,0.20577
177344.00000,0.20614,0.20586
177408.00000,0.20538,0.20553
177472.00000,0.20461,0.20523
177536.00000,0.20394,0.20500
177600.00000,0.20358,0.20495
177664.00000,0.20283,0.20442
177728.00000,0.20224,0.20427
177792.00000,0.20120,0.20368
177856.00000,0.20062,0.20345
177920.00000,0.20002,0.20335
177984.00000,0.19899,0.20274
178048.00000,0.19832,0.20251
178112.00000,0.19757,0.20211
178176.00000,0.19689,0.20179
178240.00000,0.19626,0.20134
178304.00000,0.19561,0.20100
178368.00000,0.19495,0.20068
178432.00000,0.19447,0.20044
178496.00000,0.19394,0.19993
178560.00000,0.19323,0.19964
178624.00000,0.19237,0.19918
178688.00000,0.19200,0.19911
178752.00000,0.19128,0.19843
178816.00000,0.19038,0.19797
178880.00000,0.18978,0.19773
178944.00000,0.18940,0.19781
179008.00000,0.18871,0.19766
179072.00000,0.18817,0.19751
179136.00000,0.18741,0.19707
179200.00000,0.18680,0.19672
179264.00000,0.18620,0.19649
179328.00000,0.18579,0.19627
179392.00000,0.18547,0.19644
179456.00000,0.18494,0.19621
179520.00000,0.18423,0.19586
179584.00000,0.18369,0.19557
179648.00000,0.18286,0.19511
179712.00000,0.18221,0.19504
179776.00000,0.18151,0.19460
179840.00000,0.18086,0.19424
179904.00000,0.18031,0.19413
179968.00000,0.17962,0.19363
180032.00000,0.17898,0.19309
180096.00000,0.17812,0.19244
180160.00000,0.17734,0.19178
180224.00000,0.17644,0.19110
180288.00000,0.17561,0.19066
180352.00000,0.17491,0.19016
180416.00000,0.17430,0.19027
180480.00000,0.17371,0.18986
180544.00000,0.17276,0.18911
180608.00000,0.17182,0.18851
180672.00000,0.17085,0.18812
180736.00000,0.17011,0.18775
180800.00000,0.16947,0.18711
180864.00000,0.16894,0.18682
180928.00000,0.16823,0.18637
180992.00000,0.16740,0.18594
181056.00000,0.16684,0.18561
181120.00000,0.16595,0.18516
181184.00000,0.16541,0.18507
181248.00000,0.16460,0.18459
181312.00000,0.16386,0.18419
181376.00000,0.16330,0.18414
181440.00000,0.16264,0.18374
181504.00000,0.16194,0.18332
181568.00000,0.16121,0.18294
181632.00000,0.16047,0.18230
181696.00000,0.15935,0.18155
181760.00000,0.15835,0.18091
181824.00000,0.15756,0.18042
181888.00000,0.15658,0.18001
181952.00000,0.15590,0.17931
182016.00000,0.15527,0.17907
182080.00000,0.15474,0.17918
182144.00000,0.15416,0.17925
182208.00000,0.15370,0.17917
182272.00000,0.15292,0.17870
182336.00000,0.15208,0.17824
182400.00000,0.15148,0.17827
182464.00000,0.15085,0.17806
182528.00000,0.15028,0.17764
182592.00000,0.14962,0.17738
182656.00000,0.14879,0.17688
182720.00000,0.14825,0.17694
182784.00000,0.14756,0.17638
182848.00000,0.14711,0.17614
182912.00000,0.14649,0.17567
182976.00000,0.14584,0.17529
183040.00000,0.14517,0.17502
183104.00000,0.14446,0.17480
183168.00000,0.14392,0.17487
183232.00000,0.14302,0.17447
183296.00000,0.14228,0.17410
183360.00000,0.14177,0.17379
183424.00000,0.14123,0.17344
183488.00000,0.14062,0.17303
183552.00000,0.13961,0.17236
183616.00000,0.13875,0.17174
183680.00000,0.13759,0.17079
183744.00000,0.13709,0.17040
183808.00000,0.13622,0.16964
183872.00000,0.13562,0.16949
183936.00000,0.13488,0.16896
184000.00000,0.13404,0.16822
184064.00000,0.13327,0.16765
184128.00000,0.13263,0.16722
184192.00000,0.13208,0.16665
184256.00000,0.13137,0.16623
184320.00000,0.13053,0.16541
184384.00000,0.12990,0.16476
184448.00000,0.12916,0.16432
184512.00000,0.12848,0.16386
184576.00000,0.12803,0.16372
184640.00000,0.12740,0.16313
184704.00000,0.12692,0.16285
184768.00000,0.12636,0.16264
184832.00000,0.12579,0.16227
184896.00000,0.12516,0.16197
184960.00000,0.12445,0.16142
185024.00000,0.12380,0.16080
185088.00000,0.12316,0.16041
185152.00000,0.12232,0.15951
185216.00000,0.12149,0.15890
185280.00000,0.12067,0.15827
185344.00000,0.12007,0.15777
185408.00000,0.11938,0.15715
185472.00000,0.11881,0.15680
185536.00000,0.11819,0.15637
185600.00000,0.11763,0.15573
185664.00000,0.11702,0.15526
185728.00000,0.11622,0.15437
185792.00000,0.11564,0.15388
185856.00000,0.11474,0.15334
185920.00000,0.11413,0.15258
185984.00000,0.11351,0.15213
186048.00000,0.11268,0.15164
186112.00000,0.11217,0.15154
186176.00000,0.11150,0.15123
186240.00000,0.11098,0.15116
186304.00000,0.11051,0.15070
186368.00000,0.10960,0.14965
186432.00000,0.10914,0.14945
186496.00000,0.10857,0.14885
186560.00000,0.10803,0.14845
186624.00000,0.10751,0.14801
186688.00000,0.10664,0.14740
186752.00000,0.10628,0.14697
186816.00000,0.10568,0.14651
186880.00000,0.10510,0.14598
186944.00000,0.10432,0.14523
187008.00000,0.10390,0.14510
187072.00000,0.10323,0.14466
187136.00000,0.10259,0.14426
187200.00000,0.10204,0.14391
187264.00000,0.10131,0.14343
187328.00000,0.10075,0.14320
187392.00000,0.09996,0.14245
187456.00000,0.09933,0.14181
187520.00000,0.09856,0.14111
187584.00000,0.09794,0.14046
187648.00000,0.09707,0.13951
187712.00000,0.09641,0.13888
187776.00000,0.09553,0.13824
187840.00000,0.09486,0.13766
187904.00000,0.09417,0.13692
187968.00000,0.09340,0.13621
188032.00000,0.09246,0.13542
188096.00000,0.09192,0.13483
188160.00000,0.09132,0.13451
188224.00000,0.09055,0.13368
188288.00000,0.09004,0.13340
188352.00000,0.08964,0.13318
188416.00000,0.08897,0.13251
188480.00000,0.08795,0.13171
188544.00000,0.08730,0.13090
188608.00000,0.08665,0.13055
188672.00000,0.08622,0.13012
188736.00000,0.08545,0.12913
188800.00000,0.08468,0.12833
188864.00000,0.08410,0.12814
188928.00000,0.08351,0.12770
188992.00000,0.08278,0.12684
189056.00000,0.08204,0.12630
189120.00000,0.08159,0.12586
189184.00000,0.08109,0.12547
189248.00000,0.08063,0.12499
189312.00000,0.08007,0.12458
189376.00000,0.07930,0.12389
189440.00000,0.07881,0.12345
189504.00000,0.07829,0.12305
189568.00000,0.07781,0.12283
189632.00000,0.07700,0.12201
189696.00000,0.07617,0.12107
189760.00000,0.07566,0.12041
189824.00000,0.07502,0.11971
189888.00000,0.07423,0.11868
189952.00000,0.07349,0.11791
190016.00000,0.07292,0.11725
190080.00000,0.07228,0.11650
190144.00000,0.07170,0.11594
190208.00000,0.07110,0.11550
190272.00000,0.07056,0.11492
190336.00000,0.07003,0.11412
190400.00000,0.06939,0.11350
190464.00000,0.06868,0.11255
190528.00000,0.06809,0.11202
190592.00000,0.06746,0.11131
190656.00000,0.06654,0.11000
190720.00000,0.06612,0.10947
190784.00000,0.06527,0.10873
190848.00000,0.06485,0.10836
190912.00000,0.06452,0.10774
190976.00000,0.06397,0.10738
191040.00000,0.06323,0.10658
191104.00000,0.06264,0.10600
191168.00000,0.06206,0.10519
191232.00000,0.06145,0.10454
191296.00000,0.06085,0.10338
191360.00000,0.06011,0.10228
191424.00000,0.05922,0.10105
191488.00000,0.05852,0.10030
191552.00000,0.05780,0.09966
191616.00000,0.05724,0.09869
191680.00000,0.05661,0.09788
191744.00000,0.05612,0.09734
191808.00000,0.05554,0.09648
191872.00000,0.05487,0.09558
191936.00000,0.05425,0.09471
192000.00000,0.05389,0.09478
192064.00000,0.05360,0.09416
192128.00000,0.05298,0.09344
192192.00000,0.05277,0.09355
192256.00000,0.05223,0.09305
192320.00000,0.05167,0.09244
192384.00000,0.05070,0.09118
192448.00000,0.05021,0.09077
192512.00000,0.04975,0.09012
192576.00000,0.04887,0.08861
192640.00000,0.04834,0.08802
192704.00000,0.04791,0.08746
192768.00000,0.04743,0.08647
192832.00000,0.04720,0.08660
192896.00000,0.04685,0.08630
192960.00000,0.04603,0.08500
193024.00000,0.04516,0.08367
193088.00000,0.04460,0.08299
193152.00000,0.04384,0.08163
193216.00000,0.04343,0.08107
193280.00000,0.04312,0.08084
193344.00000,0.04244,0.07959
193408.00000,0.04175,0.07818
193472.00000,0.04133,0.07752
193536.00000,0.04085,0.07718
193600.00000,0.04023,0.07643
193664.00000,0.03999,0.07614
193728.00000,0.03963,0.07665
193792.00000,0.03877,0.07504
193856.00000,0.03799,0.07338
193920.00000,0.03744,0.07255
193984.00000,0.03698,0.07162
194048.00000,0.03659,0.07136
194112.00000,0.03632,0.07116
194176.00000,0.03585,0.06996
194240.00000,0.03524,0.06858
194304.00000,0.03442,0.06698
194368.00000,0.03379,0.06596
194432.00000,0.03335,0.06508
194496.00000,0.03296,0.06490
194560.00000,0.03248,0.06410
194624.00000,0.03201,0.06324
194688.00000,0.03133,0.06166
194752.00000,0.03111,0.06141
194816.00000,0.03073,0.06074
194880.00000,0.03019,0.06005
194944.00000,0.02996,0.05974
195008.00000,0.02900,0.05748
195072.00000,0.02847,0.05626
195136.00000,0.02806,0.05573
195200.00000,0.02751,0.05476
195264.00000,0.02688,0.05369
195328.00000,0.02615,0.05164
195392.00000,0.02560,0.05037
195456.00000,0.02521,0.04996
195520.00000,0.02463,0.04867
195584.00000,0.02424,0.04756
195648.00000,0.02355,0.04556
195712.00000,0.02296,0.04429
195776.00000,0.02214,0.04255
195840.00000,0.02174,0.04223
195904.00000,0.02134,0.04087
195968.00000,0.02073,0.03968
196032.00000,0.01994,0.03731
196096.00000,0.01920,0.03517
196160.00000,0.01884,0.03444
196224.00000,0.01817,0.03234
196288.00000,0.01744,0.03111
196352.00000,0.01714,0.03079
196416.00000,0.01631,0.02790
196480.00000,0.01576,0.02706
196544.00000,0.01521,0.02600
196608.00000,0.01486,0.02428


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/cifar10_untargeted.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
200,4.5,13.3,11.0
400,9.0,18.0,27.5
600,11.7,20.7,28.8
800,13.8,22.4,30.8
1000,15.7,24.0,32.3
1200,16.7,25.3,34.1
1400,17.6,26.2,36.4
1600,18.8,27.3,37.8
1800,19.3,28.0,38.3
2000,19.5,28.6,38.7
2200,20.1,28.9,39.4
2400,20.4,29.6,39.9
2600,20.9,30.2,40.1
2800,21.2,30.4,40.9
3000,21.3,30.9,41.2
3200,21.6,31.2,41.6
3400,22.1,31.5,42.1
3600,22.4,31.8,42.2
3800,22.6,31.9,42.7
4000,23.1,32.6,43.1
4200,23.3,32.7,43.6
4400,23.3,32.9,44.3
4600,23.5,33.2,44.8
4800,23.5,33.5,44.9
5000,23.7,33.5,45.5
5200,23.7,33.6,46.1
5400,23.8,33.9,46.3
5600,23.9,34.0,46.4
5800,24.1,34.2,46.5
6000,24.2,34.4,46.8
6200,24.4,34.6,46.8
6400,24.5,34.7,46.9
6600,24.9,35.0,46.9
6800,25.2,35.0,46.9
7000,25.5,35.1,46.9
7200,25.6,35.3,46.9
7400,25.9,35.5,46.9
7600,25.9,35.9,47.1
7800,26.0,36.2,47.1
8000,26.0,36.3,47.3
8200,26.3,36.3,47.3
8400,26.4,36.8,47.3
8600,26.5,36.9,47.3
8800,26.6,36.9,47.3
9000,26.6,36.9,47.3
9200,26.6,37.1,47.4
9400,27.0,37.1,47.4
9600,27.1,37.2,47.4
9800,27.2,37.2,47.4
10000,27.4,37.2,47.4
10200,27.4,37.3,47.4
10400,27.4,37.4,47.5
10600,27.5,37.4,47.5
10800,27.5,37.4,47.5
11000,27.5,37.6,47.6
11200,27.6,37.6,47.6
11400,27.6,37.6,47.6
11600,27.6,37.6,47.6
11800,27.7,37.7,47.6
12000,27.8,37.7,47.7
12200,27.9,37.8,47.7
12400,28.0,37.9,47.8
12600,28.2,37.9,47.8
12800,28.3,38.0,47.8
13000,28.3,38.1,47.8
13200,28.3,38.1,47.8
13400,28.3,38.1,47.8
13600,28.3,38.3,47.9
13800,28.3,38.3,47.9
14000,28.4,38.3,47.9
14200,28.4,38.4,47.9
14400,28.4,38.4,47.9
14600,28.5,38.4,47.9
14800,28.6,38.4,47.9
15000,28.6,38.5,47.9
15200,28.6,38.5,47.9
15400,28.6,38.5,48.0
15600,28.6,38.5,48.0
15800,28.7,38.6,48.0
16000,28.7,38.6,48.0
16200,28.7,38.6,48.0
16400,28.8,38.6,48.0
16600,28.8,38.6,48.0
16800,28.9,38.6,48.0
17000,29.0,38.6,48.0
17200,29.0,38.6,48.0
17400,29.0,38.6,48.0
17600,29.0,38.6,48.0
17800,29.0,38.6,48.0
18000,29.1,38.6,48.0
18200,29.1,38.6,48.0
18400,29.2,38.6,48.0
18600,29.2,38.6,48.0
18800,29.4,38.6,48.0
19000,29.5,38.6,48.0
19200,29.5,38.6,48.0
19400,29.5,38.6,48.0
19600,29.5,38.6,48.0
19800,29.5,38.6,48.0
20000,29.5,38.6,48.0


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/fig2_abs.csv <==
x,ls,g,pgd
0.0000000000,12.5488100052,12.2790594101,12.2073030472
1.0000000000,11.6178436279,11.3374261856,11.5690975189
2.0000000000,11.2700729370,10.8885908127,11.2278919220
3.0000000000,10.7623424530,10.2125253677,10.8165035248
4.0000000000,9.6019868851,9.2941894531,9.6972036362
5.0000000000,9.4906539917,9.1876773834,9.1285896301
6.0000000000,9.1504859924,9.0683736801,9.0362682343
7.0000000000,8.1630258560,8.1130809784,8.1586017609
8.0000000000,8.0854253769,7.9483809471,7.9700527191
9.0000000000,8.0143547058,7.7468862534,7.7580146790
10.0000000000,7.8370800018,7.6936326027,7.7193579674
11.0000000000,7.6211714745,7.5994405746,7.6135964394
12.0000000000,7.4098629951,7.3676214218,7.4313654900
13.0000000000,6.7635512352,6.5865788460,6.7358283997
14.0000000000,6.2668395042,6.2345752716,6.2489409447
15.0000000000,6.2554254532,6.1954383850,6.2093739510
16.0000000000,6.2233119011,6.1664295197,6.2026968002
17.0000000000,5.7291717529,5.7143936157,5.6887378693
18.0000000000,5.4273819923,5.3754997253,5.3537006378
19.0000000000,5.3625807762,5.3026700020,5.3090124130
20.0000000000,5.2255249023,5.2102499008,5.1983270645
21.0000000000,5.1153197289,4.9862275124,5.0256166458
22.0000000000,4.9221000671,4.8970866203,4.9362154007
23.0000000000,4.7716479301,4.6018924713,4.7089819908
24.0000000000,4.5443840027,4.4366941452,4.5017781258
25.0000000000,4.4867463112,4.4193983078,4.3918380737
26.0000000000,4.4171471596,4.4010915756,4.3025355339
27.0000000000,4.2913279533,4.2782692909,4.2712130547
28.0000000000,4.2828445435,4.2752699852,4.2671160698
29.0000000000,4.1184220314,3.8747854233,4.0540409088
30.0000000000,3.8852784634,3.8743293285,3.8574848175
31.0000000000,3.7832703590,3.7654461861,3.7446761131
32.0000000000,3.4140746593,3.1052391529,3.1959297657
33.0000000000,3.2018089294,3.0521755219,3.1274969578
34.0000000000,2.7135658264,2.7079842091,2.7228832245
35.0000000000,2.6165776253,2.6046514511,2.5886919498
36.0000000000,2.4690544605,2.2760939598,2.2764987946
37.0000000000,2.2990801334,2.2609941959,2.2571303844
38.0000000000,2.2690482140,2.1225407124,2.0975835323
39.0000000000,2.1722576618,1.7009979486,1.8239773512
40.0000000000,1.7502800226,1.6633557081,1.7410376072
41.0000000000,1.7007937431,1.5821909904,1.6796737909
42.0000000000,1.6511914730,1.5202585459,1.5350576639
43.0000000000,1.4760928154,1.4442743063,1.4511666298
44.0000000000,1.4376713037,1.4157383442,1.4472064972
45.0000000000,1.4318223000,1.3838152885,1.3588525057
46.0000000000,1.3952598572,1.3352550268,1.3516594172
47.0000000000,1.3557974100,1.1672484875,1.2907433510
48.0000000000,0.9851219654,0.9629982710,0.9642390609
49.0000000000,0.9667013884,0.8988729715,0.8761503100
50.0000000000,0.9124119282,0.8829604983,0.8713848591
51.0000000000,0.7947478294,0.6909355521,0.6873206496
52.0000000000,0.7020269632,0.6681240797,0.6329632998
53.0000000000,0.6946515441,0.5745944977,0.6314138174
54.0000000000,0.6396343708,0.5629069805,0.6011718512
55.0000000000,0.4311172366,0.4123691916,0.4095951915
56.0000000000,0.4267775118,0.4078547060,0.3782396615
57.0000000000,0.3918289542,0.3834600151,0.3191094697
58.0000000000,0.3240556717,0.3168731034,0.2170425355
59.0000000000,0.2954839170,0.2530924678,0.1967090815
60.0000000000,0.1994201988,0.1833823025,0.1095164195
61.0000000000,0.1286585182,0.1068234444,0.0578727983
62.0000000000,0.0803442076,0.0583723150,0.0431330502
63.0000000000,0.0590439774,0.0416836701,0.0371276252
64.0000000000,0.0459969528,0.0375201553,0.0348774269
65.0000000000,0.0456608087,0.0348108821,0.0224955641
66.0000000000,0.0376689509,0.0332386866,0.0223544016
67.0000000000,0.0357520953,0.0277432948,0.0206882227
68.0000000000,0.0288263522,0.0277319308,0.0188546795
69.0000000000,0.0226821546,0.0217408016,0.0153884478
70.0000000000,0.0106194401,0.0096627614,0.0092303213
71.0000000000,0.0104023879,0.0088039571,0.0088368058
72.0000000000,0.0100930082,0.0076072998,0.0071179853
73.0000000000,0.0074308901,0.0072682961,0.0070701651
74.0000000000,0.0073049823,0.0072651007,0.0063061537
75.0000000000,0.0063747396,0.0058045872,0.0060233502
76.0000000000,0.0061906488,0.0057860981,0.0057663047
77.0000000000,0.0058662156,0.0056150570,0.0055069407
78.0000000000,0.0055114459,0.0054841782,0.0051338985
79.0000000000,0.0055061108,0.0046057571,0.0032319000
80.0000000000,0.0039863894,0.0031711787,0.0031527597
81.0000000000,0.0038372471,0.0031103350,0.0031341026
82.0000000000,0.0033047369,0.0029766322,0.0031122365
83.0000000000,0.0031360039,0.0028030889,0.0028461209
84.0000000000,0.0028570569,0.0026880107,0.0027818098
85.0000000000,0.0028458831,0.0024782680,0.0026828984
86.0000000000,0.0027860894,0.0022751419,0.0025366531
87.0000000000,0.0026921718,0.0021804625,0.0021815330
88.0000000000,0.0021747528,0.0021027853,0.0021001680
89.0000000000,0.0020946960,0.0019618091,0.0019461041
90.0000000000,0.0019615712,0.0019430107,0.0019375377
91.0000000000,0.0019309939,0.0015838710,0.0016951490
92.0000000000,0.0015620899,0.0015773248,0.0015766106
93.0000000000,0.0012652020,0.0012546057,0.0012848465
94.0000000000,0.0011562575,0.0011096994,0.0011575673
95.0000000000,0.0010706413,0.0010840974,0.0011258937
96.0000000000,0.0010275329,0.0010197922,0.0010338444
97.0000000000,0.0010186012,0.0009670348,0.0009845415
98.0000000000,0.0009614374,0.0009222545,0.0009733468
99.0000000000,0.0008275660,0.0008362610,0.0008411445


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/fig2_diff.csv <==
x,ls,g
0.0000000000,0.6450771093,0.3969807327
1.0000000000,0.4543857574,0.1514091492
2.0000000000,0.4157287776,0.0985560417
3.0000000000,0.3660674095,0.0854218006
4.0000000000,0.3415069580,0.0717563629
5.0000000000,0.2865777016,0.0669522285
6.0000000000,0.1617845297,0.0360499322
7.0000000000,0.1161338091,0.0275602341
8.0000000000,0.1146116257,0.0275282860
9.0000000000,0.1045165062,0.0256557465
10.0000000000,0.0953165293,0.0252013206
11.0000000000,0.0949082375,0.0249571800
12.0000000000,0.0934796929,0.0227226615
13.0000000000,0.0897030830,0.0217990875
14.0000000000,0.0790653229,0.0207700729
15.0000000000,0.0788187981,0.0189635754
16.0000000000,0.0784413815,0.0168445110
17.0000000000,0.0746741295,0.0159595013
18.0000000000,0.0736813545,0.0141226593
19.0000000000,0.0643811226,0.0119228363
20.0000000000,0.0626659393,0.0115756392
21.0000000000,0.0596559867,0.0088886153
22.0000000000,0.0535683632,0.0081539154
23.0000000000,0.0487461090,0.0070562363
24.0000000000,0.0460515022,0.0052363668
25.0000000000,0.0443019867,0.0052203536
26.0000000000,0.0426058769,0.0036149025
27.0000000000,0.0421810150,0.0024734014
28.0000000000,0.0419497490,0.0018239473
29.0000000000,0.0404338837,0.0004995167
30.0000000000,0.0385942459,0.0004324401
31.0000000000,0.0362616181,0.0003925301
32.0000000000,0.0278856754,0.0001981310
33.0000000000,0.0277936459,0.0001471154
34.0000000000,0.0277228355,0.0000197934
35.0000000000,0.0271978378,0.0000157050
36.0000000000,0.0268061291,0.0000072604
37.0000000000,0.0249261856,0.0000054730
38.0000000000,0.0218963623,0.0000051123
39.0000000000,0.0211199522,0.0000026172
40.0000000000,0.0208829045,-0.0000010706
41.0000000000,0.0206151009,-0.0000019015
42.0000000000,0.0201148987,-0.0000048835
43.0000000000,0.0191420987,-0.0000063120
44.0000000000,0.0178985596,-0.0000140523
45.0000000000,0.0171823204,-0.0000161943
46.0000000000,0.0157284737,-0.0000227625
47.0000000000,0.0147063136,-0.0000302407
48.0000000000,0.0135892928,-0.0000328487
49.0000000000,0.0092424154,-0.0000430320
50.0000000000,0.0082205534,-0.0000583851
51.0000000000,0.0075750351,-0.0000607213
52.0000000000,0.0063307881,-0.0000622870
53.0000000000,0.0058791637,-0.0000734698
54.0000000000,0.0054855417,-0.0001178242
55.0000000000,0.0049462020,-0.0001761275
56.0000000000,0.0044240952,-0.0004082932
57.0000000000,0.0041379929,-0.0005015666
58.0000000000,0.0028639026,-0.0006136000
59.0000000000,0.0027296362,-0.0008589607
60.0000000000,0.0027111173,-0.0012407899
61.0000000000,0.0015655821,-0.0014493801
62.0000000000,0.0011711791,-0.0016387403
63.0000000000,0.0011619079,-0.0017404854
64.0000000000,0.0008746684,-0.0022363663
65.0000000000,0.0008626869,-0.0026929751
66.0000000000,0.0008336296,-0.0063424110
67.0000000000,0.0007031446,-0.0133267790
68.0000000000,0.0005413257,-0.0141558647
69.0000000000,0.0003607250,-0.0147991180
70.0000000000,0.0003277529,-0.0148990154
71.0000000000,0.0002494364,-0.0155045986
72.0000000000,0.0001869970,-0.0163180828
73.0000000000,0.0001672986,-0.0164043903
74.0000000000,0.0000999109,-0.0216717720
75.0000000000,0.0000728369,-0.0222578049
76.0000000000,0.0000685859,-0.0354282856
77.0000000000,0.0000340597,-0.0362672806
78.0000000000,0.0000237674,-0.0391287804
79.0000000000,0.0000154671,-0.0393891335
80.0000000000,0.0000092734,-0.0400396585
81.0000000000,-0.0000002377,-0.0455207825
82.0000000000,-0.0000008298,-0.0535025597
83.0000000000,-0.0000013098,-0.0583688021
84.0000000000,-0.0000054720,-0.0602159500
85.0000000000,-0.0000063116,-0.0633912086
86.0000000000,-0.0000065438,-0.0637440681
87.0000000000,-0.0000067803,-0.0643820763
88.0000000000,-0.0000119094,-0.0650839806
89.0000000000,-0.0000135786,-0.0685068369
90.0000000000,-0.0000145207,-0.1070895195
91.0000000000,-0.0000196445,-0.1234948635
92.0000000000,-0.0000552523,-0.1437542439
93.0000000000,-0.0074505806,-0.1492495537
94.0000000000,-0.0093173981,-0.1792554855
95.0000000000,-0.0141153336,-0.2316713333
96.0000000000,-0.0153841972,-0.2417863607
97.0000000000,-0.0215024948,-0.3393011093
98.0000000000,-0.0541610718,-0.4030141830
99.0000000000,-0.0952167511,-0.6039781570
100.0000000000,-0.0952167511,-0.6039781570


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/imagenet_targeted.csv <==
base,NES,Ours,Bandits
0,0.0,0.0,0.0
1000,0.8,5.6,1.8
2000,2.2,16.6,4.7
3000,5.5,26.5,6.9
4000,9.6,37.4,10.4
5000,13.7,46.5,13.2
6000,18.0,55.1,15.9
7000,22.3,62.1,19.1
8000,27.0,67.4,22.5
9000,33.2,71.8,25.3
10000,37.0,76.7,27.6
11000,41.6,79.6,29.8
12000,46.8,82.6,31.5
13000,51.8,84.4,33.7
14000,54.3,86.8,36.0
15000,57.4,89.0,38.6
16000,60.6,91.3,40.5
17000,63.7,91.9,42.6
18000,66.4,92.5,45.2
19000,69.4,94.0,47.2
20000,71.1,94.3,49.1
21000,73.7,95.2,50.8
22000,75.7,95.4,52.3
23000,78.4,95.5,54.0
24000,81.0,96.2,54.9
25000,82.7,96.5,56.1
26000,84.4,96.9,57.8
27000,85.9,97.4,59.3
28000,86.6,97.9,60.8
29000,87.2,98.1,61.6
30000,88.4,98.1,62.4
31000,89.2,98.2,63.4
32000,89.8,98.5,64.5
33000,90.6,98.8,65.4
34000,91.3,98.9,66.2
35000,92.1,99.0,66.9
36000,92.8,99.0,67.6
37000,93.1,99.0,68.0
38000,93.7,99.1,68.9
39000,94.0,99.1,69.9
40000,94.4,99.1,71.0
41000,94.9,99.2,71.9
42000,95.1,99.2,72.2
43000,95.3,99.3,72.9
44000,95.7,99.3,73.3
45000,95.8,99.3,73.7
46000,96.2,99.3,74.2
47000,96.3,99.4,74.5
48000,96.6,99.5,75.2
49000,96.7,99.6,75.6
50000,97.3,99.6,76.5
51000,97.4,99.6,77.4
52000,97.5,99.6,78.4
53000,97.6,99.6,79.3
54000,97.6,99.6,79.8
55000,97.7,99.6,80.0
56000,97.7,99.6,80.6
57000,97.8,99.6,81.0
58000,98.0,99.6,81.6
59000,98.3,99.6,82.1
60000,98.4,99.6,82.3
61000,98.4,99.6,82.7
62000,98.6,99.6,83.2
63000,98.6,99.8,83.3
64000,98.6,99.8,83.3
65000,98.6,99.8,83.5
66000,98.6,99.9,84.0
67000,98.6,99.9,84.2
68000,98.6,99.9,84.6
69000,98.7,99.9,84.8
70000,98.7,99.9,85.3
71000,98.7,99.9,85.5
72000,98.7,99.9,85.9
73000,98.7,99.9,86.2
74000,98.7,99.9,86.5
75000,98.7,99.9,86.5
76000,98.8,99.9,86.9
77000,98.8,99.9,87.2
78000,98.9,99.9,87.4
79000,98.9,99.9,87.8
80000,98.9,99.9,88.0
81000,99.0,99.9,88.3
82000,99.1,99.9,88.4
83000,99.1,99.9,88.8
84000,99.2,99.9,89.0
85000,99.2,99.9,89.3
86000,99.3,99.9,89.4
87000,99.3,99.9,89.6
88000,99.4,99.9,89.8
89000,99.5,99.9,90.0
90000,99.6,99.9,90.0
91000,99.6,99.9,90.3
92000,99.6,99.9,90.5
93000,99.6,99.9,90.8
94000,99.6,99.9,91.0
95000,99.7,99.9,91.0
96000,99.7,99.9,91.3
97000,99.7,99.9,91.7
98000,99.7,99.9,91.7
99000,99.7,99.9,91.9
100000,99.7,99.9,92.3


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/imagenet_untargeted.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,5.04,34.28,31.55
200,11.05,42.48,43.17
300,16.6,48.33,54.56
400,21.96,52.91,62.24
500,27.35,56.62,67.02
600,31.7,59.87,70.66
700,35.56,62.54,73.67
800,38.79,64.65,76.12
900,42.15,66.71,78.12
1000,44.67,68.47,79.72
1100,47.09,70.01,81.32
1200,48.92,71.49,82.69
1300,51.08,72.9,84.09
1400,52.68,74.22,85.26
1500,54.52,75.17,86.27
1600,55.88,76.06,86.95
1700,57.18,77.08,87.61
1800,58.41,77.98,88.17
1900,59.59,78.84,88.98
2000,60.51,79.6,89.53
2100,61.42,80.29,89.99
2200,62.15,80.8,90.48
2300,62.82,81.49,90.79
2400,63.52,82.05,91.14
2500,64.24,82.58,91.51
2600,64.9,82.94,91.71
2700,65.44,83.47,92.02
2800,66.03,83.82,92.34
2900,66.57,84.27,92.68
3000,67.14,84.66,92.93
3100,67.67,85.12,93.22
3200,68.21,85.54,93.42
3300,68.61,85.99,93.63
3400,69.04,86.33,93.86
3500,69.37,86.61,94.01
3600,69.85,86.88,94.19
3700,70.21,87.19,94.3
3800,70.48,87.52,94.46
3900,70.94,87.71,94.6
4000,71.31,88.13,94.77
4100,71.63,88.3,94.94
4200,71.93,88.55,95.11
4300,72.23,88.8,95.23
4400,72.61,89.1,95.35
4500,72.91,89.32,95.49
4600,73.14,89.47,95.67
4700,73.4,89.61,95.75
4800,73.68,89.82,95.85
4900,73.94,90.0,95.98
5000,74.12,90.19,96.06
5100,74.3,90.38,96.16
5200,74.49,90.55,96.29
5300,74.69,90.7,96.39
5400,74.92,90.85,96.44
5500,75.11,91.02,96.5
5600,75.32,91.21,96.57
5700,75.5,91.31,96.6
5800,75.68,91.44,96.72
5900,75.8,91.51,96.78
6000,75.94,91.64,96.83
6100,76.0,91.82,96.91
6200,76.2,91.97,97.03
6300,76.4,92.1,97.1
6400,76.6,92.24,97.16
6500,76.71,92.36,97.19
6600,76.79,92.44,97.26
6700,76.92,92.61,97.34
6800,77.1,92.69,97.38
6900,77.15,92.78,97.46
7000,77.26,92.88,97.51
7100,77.4,93.02,97.56
7200,77.56,93.12,97.58
7300,77.75,93.23,97.61
7400,77.87,93.3,97.64
7500,77.98,93.4,97.68
7600,78.12,93.5,97.73
7700,78.23,93.62,97.77
7800,78.33,93.63,97.83
7900,78.45,93.7,97.91
8000,78.56,93.78,97.96
8100,78.65,93.84,98.01
8200,78.69,93.92,98.05
8300,78.79,94.0,98.06
8400,78.91,94.08,98.11
8500,78.99,94.16,98.12
8600,79.09,94.22,98.16
8700,79.17,94.27,98.21
8800,79.25,94.33,98.23
8900,79.34,94.42,98.27
9000,79.43,94.43,98.3
9100,79.5,94.49,98.3
9200,79.58,94.55,98.31
9300,79.66,94.59,98.34
9400,79.71,94.65,98.36
9500,79.84,94.71,98.37
9600,79.9,94.74,98.41
9700,80.01,94.8,98.42
9800,80.11,94.81,98.42
9900,80.16,94.9,98.44
10000,80.23,94.93,98.49


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/imagenet_untargeted_0.01.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,0.5,6.17,6.02
200,1.18,9.58,9.1
300,1.96,12.87,14.65
400,2.69,16.09,19.78
500,3.45,18.88,22.61
600,4.26,21.43,25.44
700,5.22,23.8,28.18
800,6.19,25.99,30.72
900,7.29,27.96,33.21
1000,8.13,29.78,35.44
1100,8.97,31.67,37.72
1200,10.1,33.48,39.77
1300,10.97,35.05,41.58
1400,12.13,36.56,43.48
1500,13.13,37.93,45.52
1600,14.12,39.2,47.15
1700,15.04,40.45,48.33
1800,16.02,41.51,49.36
1900,16.74,42.73,50.53
2000,17.52,43.79,51.42
2100,18.25,44.78,52.36
2200,19.08,45.7,53.33
2300,19.92,46.62,54.23
2400,20.64,47.54,55.04
2500,21.28,48.49,55.9
2600,21.92,49.27,56.79
2700,22.69,50.04,57.8
2800,23.41,50.67,58.54
2900,23.97,51.24,59.37
3000,24.71,51.79,59.9
3100,25.32,52.42,60.51
3200,25.99,53.03,61.26
3300,26.54,53.62,62.05
3400,27.24,54.25,62.73
3500,27.75,54.78,63.4
3600,28.33,55.27,63.95
3700,28.7,55.83,64.36
3800,29.3,56.34,64.92
3900,29.79,56.9,65.45
4000,30.39,57.23,66.06
4100,30.88,57.66,66.58
4200,31.48,57.97,67.08
4300,31.99,58.42,67.61
4400,32.49,58.81,68.2
4500,32.87,59.27,68.81
4600,33.36,59.7,69.14
4700,33.79,60.04,69.66
4800,34.18,60.41,70.08
4900,34.51,60.79,70.56
5000,34.93,61.12,71.04
5100,35.41,61.48,71.53
5200,35.77,61.82,71.96
5300,36.16,62.13,72.35
5400,36.57,62.49,72.77
5500,36.89,62.89,73.06
5600,37.22,63.24,73.39
5700,37.62,63.55,73.69
5800,38.03,63.91,73.9
5900,38.37,64.21,74.16
6000,38.79,64.45,74.49
6100,39.12,64.84,74.84
6200,39.36,65.09,75.06
6300,39.69,65.4,75.34
6400,40.01,65.66,75.59
6500,40.3,65.86,75.85
6600,40.72,66.06,76.02
6700,40.92,66.33,76.21
6800,41.18,66.63,76.32
6900,41.4,66.84,76.5
7000,41.73,67.08,76.61
7100,42.09,67.35,76.81
7200,42.41,67.54,77.01
7300,42.65,67.69,77.18
7400,42.91,67.87,77.33
7500,43.2,68.07,77.44
7600,43.38,68.25,77.61
7700,43.62,68.44,77.79
7800,43.82,68.65,77.91
7900,44.01,68.82,78.08
8000,44.28,69.06,78.23
8100,44.46,69.29,78.36
8200,44.73,69.38,78.48
8300,44.95,69.58,78.69
8400,45.18,69.76,78.92
8500,45.38,69.97,79.09
8600,45.6,70.09,79.27
8700,45.71,70.28,79.45
8800,45.88,70.43,79.65
8900,46.03,70.62,79.79
9000,46.32,70.76,79.91
9100,46.5,70.99,79.97
9200,46.69,71.14,80.12
9300,46.87,71.33,80.24
9400,47.07,71.51,80.47
9500,47.22,71.65,80.58
9600,47.4,71.74,80.7
9700,47.6,71.91,80.84
9800,47.83,72.07,81.02
9900,48.07,72.23,81.13
10000,48.24,72.35,81.3


==> Parsimonious Black-Box Adversarial Attacks via Efficient Combinatorial Optimization/data/imagenet_untargeted_0.03.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,3.07,23.57,19.62
200,6.55,31.27,28.81
300,10.8,36.79,39.29
400,14.86,40.97,46.66
500,18.05,45.04,51.7
600,21.55,48.24,55.77
700,25.22,51.11,59.08
800,28.03,53.66,62.39
900,30.77,56.18,65.07
1000,33.34,58.04,67.38
1100,35.54,59.82,69.31
1200,38.0,61.55,71.09
1300,39.87,62.95,72.55
1400,41.67,64.33,73.9
1500,43.08,65.69,75.03
1600,44.64,66.83,76.14
1700,46.12,67.87,77.14
1800,47.55,68.93,78.0
1900,48.68,69.9,78.84
2000,50.0,70.8,79.52
2100,51.14,71.71,80.32
2200,52.51,72.58,80.94
2300,53.42,73.37,81.6
2400,54.24,74.04,82.23
2500,54.85,74.73,82.75
2600,55.74,75.28,83.21
2700,56.44,75.81,83.72
2800,57.14,76.41,84.25
2900,57.77,76.86,84.72
3000,58.48,77.3,85.15
3100,58.96,77.67,85.57
3200,59.59,78.14,85.92
3300,60.17,78.59,86.28
3400,60.7,78.95,86.68
3500,61.16,79.42,87.09
3600,61.59,79.94,87.43
3700,61.98,80.45,87.81
3800,62.49,80.84,88.13
3900,62.96,81.14,88.47
4000,63.31,81.42,88.84
4100,63.82,81.85,89.08
4200,64.31,82.18,89.32
4300,64.67,82.45,89.5
4400,65.0,82.73,89.81
4500,65.31,83.0,90.03
4600,65.62,83.29,90.32
4700,65.93,83.56,90.57
4800,66.23,83.85,90.75
4900,66.43,84.09,90.93
5000,66.71,84.3,91.14
5100,66.93,84.49,91.35
5200,67.19,84.71,91.62
5300,67.52,84.96,91.75
5400,67.75,85.17,91.94
5500,67.97,85.44,92.07
5600,68.3,85.62,92.17
5700,68.59,85.8,92.33
5800,68.79,86.06,92.47
5900,68.94,86.23,92.66
6000,69.1,86.44,92.8
6100,69.25,86.64,92.98
6200,69.46,86.89,93.09
6300,69.69,87.08,93.18
6400,69.87,87.29,93.28
6500,70.04,87.45,93.38
6600,70.21,87.63,93.43
6700,70.45,87.76,93.59
6800,70.68,87.92,93.66
6900,70.87,88.15,93.77
7000,71.03,88.28,93.88
7100,71.21,88.37,93.93
7200,71.33,88.46,94.02
7300,71.49,88.63,94.11
7400,71.66,88.75,94.23
7500,71.82,88.84,94.33
7600,71.94,88.95,94.36
7700,72.13,89.11,94.43
7800,72.27,89.26,94.53
7900,72.4,89.34,94.57
8000,72.54,89.41,94.6
8100,72.75,89.6,94.68
8200,72.83,89.72,94.73
8300,73.0,89.81,94.78
8400,73.11,89.91,94.88
8500,73.2,89.97,94.95
8600,73.26,90.1,95.02
8700,73.44,90.19,95.06
8800,73.55,90.29,95.12
8900,73.65,90.4,95.2
9000,73.73,90.52,95.28
9100,73.87,90.57,95.35
9200,74.02,90.7,95.45
9300,74.13,90.78,95.51
9400,74.22,90.87,95.56
9500,74.39,90.98,95.66
9600,74.5,91.1,95.71
9700,74.56,91.15,95.76
9800,74.63,91.19,95.78
9900,74.67,91.24,95.8
10000,74.82,91.29,95.88


==> data/ablation_bandit_exploration_0.1_fd_eta_0.01.csv <==
avg queries,success rate
1100,91.9
1070,93.5
1223,92.2


==> data/ablation_bandit_exploration_0.1_fd_eta_0.1.csv <==
avg queries,success rate
1128,93.2
1051,94.7
1266,94.0


==> data/ablation_bandit_exploration_0.1_fd_eta_1.0.csv <==
avg queries,success rate
1098,94.3
1056,95.4
1243,94.9


==> data/ablation_bandit_exploration_1.0_fd_eta_0.01.csv <==
avg queries,success rate
1012,91.8
971,93.6
1133,92.8


==> data/ablation_bandit_exploration_1.0_fd_eta_0.1.csv <==
avg queries,success rate
1067,93.4
1015,94.3
1184,94.3


==> data/ablation_bandit_exploration_1.0_fd_eta_1.0.csv <==
avg queries,success rate
1076,94.2
994,95.4
1150,94.5


==> data/ablation_bandit_exploration_10.0_fd_eta_0.01.csv <==
avg queries,success rate
1049,91.8
1042,93.5
1215,93.1


==> data/ablation_bandit_exploration_10.0_fd_eta_0.1.csv <==
avg queries,success rate
1086,93.6
1087,94.9
1271,94.4


==> data/ablation_bandit_exploration_10.0_fd_eta_1.0.csv <==
avg queries,success rate
1106,94.2
1067,95.3
1215,94.7


==> data/ablation_bandit_mean_std.csv <==
0,0.0,0.0,0.0
100,25.88858655272485,38.955857891719596,32.422222222222224
200,34.612150367190544,46.96562741058721,40.78888888888888
300,41.01009470022184,51.91583122570408,46.46296296296296
400,45.27994551239706,55.71264708019548,50.49629629629627
500,49.06607959868275,58.763550030946845,53.9148148148148
600,52.27965727494615,61.335157539868625,56.80740740740739
700,55.220350306557634,63.25372376751643,59.237037037037034
800,57.48563414473566,65.30695844785693,61.39629629629629
900,59.8591688792652,66.99268297258666,63.42592592592593
1000,62.03121149825818,68.42064035359365,65.22592592592592
1100,63.555183588238776,70.34111270805755,66.94814814814816
1200,65.33131199636838,71.62424355918716,68.47777777777777
1300,66.7113329996356,73.14051885221625,69.92592592592592
1400,67.72614471692782,74.74792935714626,71.23703703703704
1500,68.79635110840775,75.80364889159225,72.3
1600,69.74530329433486,76.78803003899847,73.26666666666667
1700,70.55045325541359,78.12362081866048,74.33703703703704
1800,71.16589373454363,79.33040256175269,75.24814814814816
1900,72.06089377744323,80.12429140774196,76.0925925925926
2000,72.9880716179293,80.76007653021885,76.87407407407407
2100,73.55849403351849,81.71558004055558,77.63703703703703
2200,74.54210475099089,82.18382117493505,78.36296296296297
2300,75.08443441185126,82.96001003259319,79.02222222222223
2400,75.9391049597169,83.44608022546831,79.6925925925926
2500,76.72831955827711,83.97538414542656,80.35185185185183
2600,77.15689448663262,84.53199440225627,80.84444444444445
2700,77.93119723930683,84.86880276069319,81.4
2800,78.40201774471076,85.36835262565965,81.88518518518521
2900,79.0204074889671,85.76477769621812,82.3925925925926
3000,79.7176871399153,86.03786841564029,82.8777777777778
3100,80.35266000002574,86.34363629627057,83.34814814814816
3200,80.6698974036313,86.81899148525758,83.74444444444444
3300,81.37442881054254,86.98112674501299,84.17777777777776
3400,81.72803891708158,87.30899811995546,84.51851851851852
3500,82.12925334304326,87.67074665695678,84.90000000000002
3600,82.52975143196998,88.04802634580777,85.28888888888888
3700,83.02211640427592,88.20751322535375,85.61481481481484
3800,83.32733992238586,88.45784526279932,85.89259259259259
3900,83.65867467480494,88.70428828815803,86.18148148148148
4000,84.03620665058244,88.92675631238049,86.48148148148147
4100,84.24032438263619,89.24856450625272,86.74444444444445
4200,84.61724571209676,89.36053206568103,86.9888888888889
4300,84.91074196121889,89.51888766841071,87.2148148148148
4400,85.16962007092413,89.70445400314996,87.43703703703704
4500,85.37659146169098,89.95674187164236,87.66666666666667
4600,85.63855817127255,90.19107145835706,87.9148148148148
4700,85.83752346459126,90.37729135022356,88.10740740740741
4800,86.0275916961223,90.57981571128511,88.3037037037037
4900,86.14002052439218,90.84516466079302,88.4925925925926
5000,86.48990286236385,90.93972676726575,88.7148148148148
5100,86.68686704022119,91.02424407088995,88.85555555555557
5200,86.95209369994024,91.09235074450422,89.02222222222223
5300,87.17221632461342,91.24259849020142,89.20740740740742
5400,87.39953709021448,91.43009253941513,89.4148148148148
5500,87.60874049689373,91.56903728088405,89.58888888888889
5600,87.76424332620901,91.79131222934653,89.77777777777777
5700,87.90195287961815,92.00915823149298,89.95555555555556
5800,87.98215941332369,92.21043317926889,90.09629629629629
5900,88.12585107208379,92.34081559458288,90.23333333333333
6000,88.19295529106496,92.46630396819437,90.32962962962966
6100,88.28209043798778,92.62902067312335,90.45555555555556
6200,88.46304292351468,92.75177189130014,90.60740740740741
6300,88.67045116823707,92.91473401694813,90.7925925925926
6400,88.75956845467385,93.0626537675484,90.91111111111113
6500,88.95853446123867,93.12294702024279,91.04074074074073
6600,89.0122688326558,93.27662005623306,91.14444444444443
6700,89.10090721844294,93.4546483371126,91.27777777777777
6800,89.25420307474255,93.54579692525749,91.40000000000002
6900,89.35626792337577,93.68817652106863,91.5222222222222
7000,89.45644713731802,93.82503434416343,91.64074074074072
7100,89.54109111908647,93.92557554758017,91.73333333333332
7200,89.69168287943883,93.97498378722788,91.83333333333336
7300,89.84519497927458,94.10295316887358,91.97407407407408
7400,89.8533686543633,94.26514986415518,92.05925925925924
7500,89.9495595402457,94.30229231160615,92.12592592592593
7600,89.96863124957687,94.37951689857127,92.17407407407407
7700,90.02202337460382,94.43723588465544,92.22962962962963
7800,90.11017924731473,94.58611704898149,92.34814814814811
7900,90.21800055697597,94.64125870228327,92.42962962962962
8000,90.31076313953217,94.72627389750484,92.5185185185185
8100,90.45476842343074,94.76004639138405,92.6074074074074
8200,90.56650007056031,94.8483147442545,92.7074074074074
8300,90.66679871584915,94.92579387674348,92.79629629629632
8400,90.73898027044724,94.97953824807131,92.85925925925928
8500,90.8082439986383,95.0213856309913,92.9148148148148
8600,90.86139510209945,95.12379008308572,92.99259259259259
8700,90.90408677017201,95.23665397056872,93.07037037037037
8800,90.92694530124373,95.33972136542289,93.13333333333331
8900,91.00981833595544,95.38277425663712,93.19629629629628
9000,91.0903058437939,95.43562008213202,93.26296296296296
9100,91.19987316455085,95.52605276137506,93.36296296296295
9200,91.3025902951715,95.54185414927296,93.42222222222223
9300,91.36547257679005,95.58267557135811,93.47407407407408
9400,91.41315820219316,95.64610105706612,93.52962962962964
9500,91.48816578490597,95.71924162250146,93.60370370370372
9600,91.5401213853685,95.77098972574264,93.65555555555557
9700,91.5802472743541,95.80493791083114,93.69259259259262
9800,91.64603607419306,95.85026022210323,93.74814814814815
9900,91.70541203786223,95.88718055473035,93.79629629629629
10000,91.74885700120927,95.94743929508701,93.84814814814814


==> data/ablation_lls.csv <==
avg queries,success rate
689.3848515864893,97.7
693.9167512690356,98.5
668.8514750762971,98.3


==> data/ablation_lls_mean_std.csv <==
0,0.0,0.0,0.0
100,31.779749809591554,37.28691685707512,34.53333333333334
200,42.35107792278925,52.915588743877414,47.63333333333333
300,55.46458434959374,59.73541565040626,57.6
400,62.85386543290362,66.94613456709637,64.89999999999999
500,66.91337807656647,70.88662192343351,68.89999999999999
600,70.72519842519763,73.87480157480236,72.3
700,72.9248809558515,77.0084523774818,74.96666666666665
800,76.52459156868609,79.07540843131393,77.80000000000001
900,78.12322174629463,81.21011158703871,79.66666666666667
1000,79.6606185310417,82.60604813562497,81.13333333333334
1100,80.82322174629464,83.91011158703868,82.36666666666666
1200,82.04101491260998,84.49231842072335,83.26666666666667
1300,84.33905242917514,84.52761423749153,84.43333333333334
1400,85.15620971670053,85.91045694996616,85.53333333333335
1500,86.18388950754841,86.68277715911826,86.43333333333334
1600,86.97810485835025,87.3552284749831,87.16666666666667
1700,87.35984498219715,88.5068216844695,87.93333333333332
1800,88.41722284088175,88.9161104924516,88.66666666666667
1900,88.8557057331354,89.67762760019794,89.26666666666667
2000,89.41722284088175,89.9161104924516,89.66666666666667
2100,89.48819478319791,90.9118052168021,90.2
2200,89.48019609728144,91.51980390271856,90.5
2300,90.05346406485431,91.41320260181239,90.73333333333335
2400,90.20670033755923,91.52663299577412,90.86666666666667
2500,90.79526214587563,91.73807118745768,91.26666666666665
2600,91.39339869909382,92.07326796757287,91.73333333333335
2700,91.4931783155305,92.64015501780285,92.06666666666668
2800,91.64173280839921,92.69160052493413,92.16666666666667
2900,91.7931783155305,92.94015501780285,92.36666666666667
3000,92.01010205144337,92.98989794855663,92.5
3100,92.42673203242714,93.10660130090619,92.76666666666667
3200,92.56795062010615,93.43204937989385,93.0
3300,93.03670068381444,93.36329931618553,93.19999999999999
3400,93.21722284088173,93.71611049245158,93.46666666666665
3500,93.23444568176348,94.2322209849032,93.73333333333333
3600,93.15147186257614,94.84852813742386,94.0
3700,93.16862915010152,95.43137084989847,94.3
3800,93.27936623797999,95.45396709535333,94.36666666666666
3900,93.49624338759307,95.57042327907362,94.53333333333335
4000,93.69624338759307,95.7704232790736,94.73333333333333
4100,93.95147186257614,95.64852813742385,94.8
4200,94.4417328083992,95.49160052493411,94.96666666666665
4300,94.54173280839922,95.59160052493411,95.06666666666666
4400,94.53431457505077,95.66568542494925,95.10000000000001
4500,94.6931783155305,95.84015501780283,95.26666666666667
4600,94.67336700422588,95.99329966244078,95.33333333333333
4700,94.83030926552084,96.30302406781249,95.56666666666666
4800,94.76728416245119,96.56604917088215,95.66666666666667
4900,94.72020410288671,96.67979589711327,95.69999999999999
5000,94.72020410288671,96.67979589711327,95.69999999999999
5100,94.72917477305273,96.87082522694726,95.8
5200,94.72917477305273,96.87082522694726,95.8
5300,94.93555803019363,96.93110863647304,95.93333333333334
5400,95.24474479960413,96.88858853372919,96.06666666666666
5500,95.28350341907226,96.9164965809277,96.09999999999998
5600,95.5516685226452,97.0483314773548,96.3
5700,95.56113026842704,97.17220306490631,96.36666666666667
5800,95.68819478319794,97.1118052168021,96.40000000000002
5900,95.78819478319791,97.21180521680209,96.5
6000,96.01121594224482,97.1887840577552,96.60000000000001
6100,95.98819478319791,97.4118052168021,96.7
6200,96.46795062010614,97.33204937989385,96.89999999999999
6300,96.46795062010614,97.33204937989385,96.89999999999999
6400,96.43444568176348,97.4322209849032,96.93333333333334
6500,96.39317831553048,97.54015501780283,96.96666666666665
6600,96.34680273525781,97.65319726474219,97.0
6700,96.29697593218752,97.76969073447917,97.03333333333335
6800,96.55984498219715,97.7068216844695,97.13333333333333
6900,96.76795062010615,97.63204937989386,97.2
7000,96.76795062010615,97.63204937989386,97.2
7100,96.76795062010615,97.63204937989386,97.2
7200,96.70839947506589,97.75826719160078,97.23333333333333
7300,96.79526214587563,97.73807118745768,97.26666666666665
7400,96.95620971670051,97.71045694996614,97.33333333333333
7500,96.89526214587565,97.8380711874577,97.36666666666667
7600,97.02237239980207,97.84429426686461,97.43333333333334
7700,97.02237239980207,97.84429426686461,97.43333333333334
7800,97.19339869909379,97.87326796757284,97.53333333333332
7900,97.15570573313539,97.97762760019793,97.56666666666666
8000,97.15570573313539,97.97762760019793,97.56666666666666
8100,97.3838895075484,97.88277715911825,97.63333333333333
8200,97.3838895075484,97.88277715911825,97.63333333333333
8300,97.3838895075484,97.88277715911825,97.63333333333333
8400,97.3557057331354,98.17762760019794,97.76666666666667
8500,97.3557057331354,98.17762760019794,97.76666666666667
8600,97.34173280839923,98.39160052493412,97.86666666666667
8700,97.34173280839923,98.39160052493412,97.86666666666667
8800,97.3112159422448,98.48878405775518,97.89999999999999
8900,97.4417328083992,98.49160052493411,97.96666666666665
9000,97.43431457505075,98.56568542494925,98.0
9100,97.41509210030027,98.65157456636636,98.03333333333332
9200,97.41509210030027,98.65157456636636,98.03333333333332
9300,97.38679739818761,98.74653593514572,98.06666666666666
9400,97.38819478319792,98.8118052168021,98.10000000000001
9500,97.38819478319792,98.8118052168021,98.10000000000001
9600,97.38819478319792,98.8118052168021,98.10000000000001
9700,97.38819478319792,98.8118052168021,98.10000000000001
9800,97.36161087314731,98.90505579351934,98.13333333333333
9900,97.36161087314731,98.90505579351934,98.13333333333333
10000,97.48679739818763,98.84653593514571,98.16666666666667


==> data/cardinality.csv <==
x,mu,std
0.00000,0.18372,0.29396
64.00000,0.30214,0.46727
128.00000,0.41819,0.63423
192.00000,0.52597,0.78794
256.00000,0.63673,0.93997
320.00000,0.73922,1.07667
384.00000,0.83573,1.19540
448.00000,0.93274,1.31357
512.00000,1.02225,1.40905
576.00000,1.11102,1.50212
640.00000,1.19817,1.59303
704.00000,1.28245,1.67624
768.00000,1.36634,1.76096
832.00000,1.44489,1.83196
896.00000,1.52100,1.89725
960.00000,1.59968,1.97474
1024.00000,1.67161,2.03710
1088.00000,1.74607,2.10146
1152.00000,1.81699,2.16161
1216.00000,1.88519,2.21366
1280.00000,1.95206,2.26919
1344.00000,2.02032,2.32506
1408.00000,2.08366,2.37319
1472.00000,2.14449,2.41992
1536.00000,2.20789,2.46620
1600.00000,2.26736,2.50681
1664.00000,2.32728,2.54996
1728.00000,2.39010,2.59587
1792.00000,2.45076,2.63622
1856.00000,2.50996,2.67524
1920.00000,2.56884,2.71408
1984.00000,2.62783,2.75370
2048.00000,2.68309,2.79026
2112.00000,2.73965,2.82803
2176.00000,2.79790,2.86826
2240.00000,2.85216,2.90444
2304.00000,2.90855,2.94106
2368.00000,2.96094,2.97463
2432.00000,3.01199,3.00703
2496.00000,3.06675,3.04056
2560.00000,3.11838,3.07394
2624.00000,3.17237,3.10750
2688.00000,3.22458,3.13961
2752.00000,3.27665,3.17144
2816.00000,3.32816,3.20391
2880.00000,3.37878,3.23520
2944.00000,3.42752,3.26634
3008.00000,3.47492,3.29492
3072.00000,3.52434,3.32614
3136.00000,3.57136,3.35291
3200.00000,3.61528,3.37714
3264.00000,3.66066,3.40274
3328.00000,3.70505,3.42672
3392.00000,3.74961,3.45164
3456.00000,3.79417,3.47788
3520.00000,3.83903,3.50246
3584.00000,3.88278,3.52698
3648.00000,3.92517,3.54897
3712.00000,3.96869,3.56944
3776.00000,4.01412,3.59531
3840.00000,4.05663,3.61765
3904.00000,4.10002,3.64108
3968.00000,4.14427,3.66357
4032.00000,4.18594,3.68582
4096.00000,4.22746,3.70773
4160.00000,4.26802,3.72985
4224.00000,4.31000,3.74998
4288.00000,4.34872,3.77164
4352.00000,4.38853,3.79113
4416.00000,4.42984,3.81666
4480.00000,4.47168,3.83720
4544.00000,4.50883,3.85764
4608.00000,4.54678,3.87760
4672.00000,4.58342,3.89487
4736.00000,4.62095,3.91200
4800.00000,4.65691,3.93032
4864.00000,4.69438,3.94852
4928.00000,4.73213,3.96645
4992.00000,4.77003,3.98411
5056.00000,4.80691,4.00314
5120.00000,4.84375,4.02003
5184.00000,4.87983,4.03573
5248.00000,4.91362,4.05371
5312.00000,4.94919,4.07242
5376.00000,4.98247,4.09155
5440.00000,5.01545,4.10703
5504.00000,5.04888,4.12297
5568.00000,5.08299,4.13784
5632.00000,5.11733,4.15480
5696.00000,5.15206,4.17015
5760.00000,5.18504,4.18440
5824.00000,5.21944,4.20082
5888.00000,5.25279,4.21621
5952.00000,5.28464,4.22848
6016.00000,5.31833,4.24403
6080.00000,5.35070,4.25678
6144.00000,5.38295,4.27211
6208.00000,5.41465,4.28392
6272.00000,5.44511,4.29610
6336.00000,5.47658,4.30867
6400.00000,5.50815,4.32114
6464.00000,5.53885,4.33529
6528.00000,5.57003,4.35095
6592.00000,5.60079,4.36460
6656.00000,5.63067,4.37726
6720.00000,5.66129,4.39026
6784.00000,5.68974,4.40122
6848.00000,5.71997,4.41382
6912.00000,5.74979,4.42586
6976.00000,5.78173,4.43883
7040.00000,5.81142,4.45193
7104.00000,5.84206,4.46362
7168.00000,5.86920,4.47433
7232.00000,5.89776,4.48549
7296.00000,5.92681,4.49436
7360.00000,5.95540,4.50537
7424.00000,5.98452,4.51760
7488.00000,6.01359,4.52867
7552.00000,6.04143,4.53908
7616.00000,6.06961,4.55001
7680.00000,6.09724,4.56255
7744.00000,6.12572,4.57520
7808.00000,6.15422,4.58783
7872.00000,6.18190,4.59733
7936.00000,6.21107,4.60797
8000.00000,6.23936,4.62058
8064.00000,6.26722,4.63132
8128.00000,6.29423,4.64253
8192.00000,6.32006,4.65437
8256.00000,6.34758,4.66599
8320.00000,6.37728,4.68015
8384.00000,6.40328,4.69131
8448.00000,6.42957,4.70123
8512.00000,6.45623,4.71213
8576.00000,6.48292,4.72209
8640.00000,6.50837,4.73101
8704.00000,6.53191,4.74007
8768.00000,6.55780,4.75011
8832.00000,6.58423,4.76037
8896.00000,6.61132,4.77281
8960.00000,6.63650,4.78254
9024.00000,6.66130,4.79206
9088.00000,6.68562,4.80226
9152.00000,6.71338,4.81654
9216.00000,6.73782,4.82697
9280.00000,6.76055,4.83587
9344.00000,6.78593,4.84624
9408.00000,6.81058,4.85660
9472.00000,6.83351,4.86321
9536.00000,6.85877,4.87350
9600.00000,6.88081,4.88169
9664.00000,6.90298,4.88975
9728.00000,6.92651,4.89829
9792.00000,6.95034,4.90766
9856.00000,6.97365,4.91579
9920.00000,6.99733,4.92884
9984.00000,7.01925,4.93535
10048.00000,7.04208,4.94376
10112.00000,7.06334,4.95214
10176.00000,7.08707,4.95973
10240.00000,7.11097,4.96970
10304.00000,7.13277,4.97885
10368.00000,7.15638,4.98742
10432.00000,7.17763,4.99494
10496.00000,7.20028,5.00380
10560.00000,7.22218,5.01328
10624.00000,7.24436,5.02128
10688.00000,7.26664,5.02884
10752.00000,7.29026,5.03860
10816.00000,7.31192,5.04637
10880.00000,7.33282,5.05533
10944.00000,7.35392,5.06141
11008.00000,7.37463,5.06983
11072.00000,7.39501,5.07686
11136.00000,7.41590,5.08619
11200.00000,7.43842,5.09467
11264.00000,7.46029,5.10230
11328.00000,7.48139,5.10971
11392.00000,7.50327,5.11772
11456.00000,7.52449,5.12673
11520.00000,7.54508,5.13494
11584.00000,7.56550,5.14127
11648.00000,7.58535,5.14755
11712.00000,7.60588,5.15387
11776.00000,7.62783,5.16061
11840.00000,7.64781,5.16805
11904.00000,7.66832,5.17514
11968.00000,7.68989,5.18172
12032.00000,7.71055,5.18900
12096.00000,7.73060,5.19682
12160.00000,7.75007,5.20447
12224.00000,7.77054,5.20960
12288.00000,7.79101,5.21690
12352.00000,7.81060,5.22392
12416.00000,7.82924,5.23021
12480.00000,7.84839,5.23483
12544.00000,7.86674,5.24280
12608.00000,7.88570,5.25002
12672.00000,7.90506,5.25718
12736.00000,7.92418,5.26431
12800.00000,7.94395,5.27094
12864.00000,7.96293,5.27755
12928.00000,7.98162,5.28463
12992.00000,8.00002,5.29042
13056.00000,8.01982,5.29804
13120.00000,8.03860,5.30438
13184.00000,8.05759,5.31338
13248.00000,8.07739,5.32075
13312.00000,8.09717,5.32824
13376.00000,8.11549,5.33595
13440.00000,8.13477,5.34391
13504.00000,8.15354,5.34929
13568.00000,8.17185,5.35599
13632.00000,8.19006,5.36233
13696.00000,8.20869,5.36680
13760.00000,8.22677,5.37268
13824.00000,8.24454,5.37819
13888.00000,8.26187,5.38254
13952.00000,8.27947,5.38839
14016.00000,8.29769,5.39446
14080.00000,8.31605,5.40175
14144.00000,8.33343,5.40720
14208.00000,8.35159,5.41335
14272.00000,8.36883,5.41869
14336.00000,8.38504,5.42364
14400.00000,8.40276,5.42865
14464.00000,8.41978,5.43208
14528.00000,8.43659,5.43713
14592.00000,8.45489,5.44385
14656.00000,8.47207,5.44977
14720.00000,8.49023,5.45629
14784.00000,8.50817,5.46342
14848.00000,8.52486,5.46824
14912.00000,8.54191,5.47318
14976.00000,8.55860,5.47866
15040.00000,8.57395,5.48381
15104.00000,8.59044,5.48733
15168.00000,8.60524,5.49124
15232.00000,8.62171,5.49685
15296.00000,8.63845,5.50343
15360.00000,8.65584,5.50994
15424.00000,8.67232,5.51546
15488.00000,8.68992,5.52319
15552.00000,8.70568,5.52810
15616.00000,8.72221,5.53399
15680.00000,8.73905,5.53998
15744.00000,8.75470,5.54624
15808.00000,8.77071,5.55123
15872.00000,8.78692,5.55557
15936.00000,8.80295,5.56136
16000.00000,8.82079,5.56663
16064.00000,8.83652,5.57155
16128.00000,8.85333,5.57645
16192.00000,8.86882,5.58028
16256.00000,8.88438,5.58561
16320.00000,8.90161,5.59350
16384.00000,8.91789,5.59826
16448.00000,8.93481,5.60410
16512.00000,8.95032,5.60832
16576.00000,8.96624,5.61297
16640.00000,8.98175,5.61646
16704.00000,8.99890,5.62173
16768.00000,9.01417,5.62720
16832.00000,9.03037,5.63251
16896.00000,9.04566,5.63669
16960.00000,9.06142,5.64097
17024.00000,9.07667,5.64436
17088.00000,9.09064,5.64873
17152.00000,9.10610,5.65275
17216.00000,9.12124,5.65697
17280.00000,9.13629,5.66052
17344.00000,9.15174,5.66645
17408.00000,9.16679,5.67145
17472.00000,9.18202,5.67787
17536.00000,9.19700,5.68333
17600.00000,9.21199,5.68837
17664.00000,9.22742,5.69326
17728.00000,9.24271,5.69777
17792.00000,9.25624,5.70094
17856.00000,9.27266,5.70743
17920.00000,9.28901,5.71210
17984.00000,9.30443,5.71692
18048.00000,9.31920,5.72170
18112.00000,9.33494,5.72803
18176.00000,9.34958,5.73270
18240.00000,9.36385,5.73652
18304.00000,9.37765,5.74070
18368.00000,9.39274,5.74597
18432.00000,9.40662,5.74987
18496.00000,9.42081,5.75319
18560.00000,9.43511,5.75624
18624.00000,9.45051,5.76167
18688.00000,9.46451,5.76604
18752.00000,9.47888,5.76997
18816.00000,9.49336,5.77708
18880.00000,9.50805,5.78171
18944.00000,9.52311,5.78736
19008.00000,9.53781,5.79190
19072.00000,9.55198,5.79552
19136.00000,9.56564,5.79829
19200.00000,9.58057,5.80265
19264.00000,9.59483,5.80584
19328.00000,9.60797,5.80883
19392.00000,9.62232,5.81245
19456.00000,9.63749,5.81500
19520.00000,9.65144,5.81931
19584.00000,9.66479,5.82308
19648.00000,9.67849,5.82696
19712.00000,9.69221,5.83132
19776.00000,9.70711,5.83629
19840.00000,9.72107,5.83884
19904.00000,9.73451,5.84208
19968.00000,9.74800,5.84546
20032.00000,9.76218,5.84967
20096.00000,9.77664,5.85464
20160.00000,9.79157,5.85799
20224.00000,9.80426,5.86154
20288.00000,9.81822,5.86583
20352.00000,9.83167,5.86841
20416.00000,9.84550,5.87251
20480.00000,9.85953,5.87555
20544.00000,9.87326,5.87957
20608.00000,9.88727,5.88115
20672.00000,9.90089,5.88495
20736.00000,9.91462,5.88765
20800.00000,9.92926,5.89299
20864.00000,9.94297,5.89766
20928.00000,9.95857,5.90642
20992.00000,9.97118,5.91018
21056.00000,9.98425,5.91369
21120.00000,9.99732,5.91746
21184.00000,10.01313,5.92205
21248.00000,10.02633,5.92641
21312.00000,10.03916,5.92987
21376.00000,10.05289,5.93107
21440.00000,10.06685,5.93398
21504.00000,10.08131,5.93924
21568.00000,10.09367,5.94133
21632.00000,10.10826,5.94421
21696.00000,10.12127,5.94688
21760.00000,10.13433,5.95001
21824.00000,10.14716,5.95375
21888.00000,10.16033,5.95698
21952.00000,10.17288,5.95930
22016.00000,10.18566,5.96216
22080.00000,10.20019,5.96655
22144.00000,10.21314,5.97098
22208.00000,10.22685,5.97664
22272.00000,10.24031,5.97978
22336.00000,10.25231,5.98421
22400.00000,10.26508,5.98664
22464.00000,10.27698,5.98943
22528.00000,10.29004,5.99213
22592.00000,10.30237,5.99478
22656.00000,10.31671,6.00016
22720.00000,10.32881,6.00265
22784.00000,10.34187,6.00485
22848.00000,10.35528,6.01010
22912.00000,10.36765,6.01330
22976.00000,10.38098,6.01648
23040.00000,10.39380,6.02050
23104.00000,10.40784,6.02423
23168.00000,10.41973,6.02719
23232.00000,10.43314,6.03175
23296.00000,10.44574,6.03648
23360.00000,10.45771,6.04007
23424.00000,10.47017,6.04151
23488.00000,10.48225,6.04429
23552.00000,10.49493,6.04872
23616.00000,10.50736,6.05219
23680.00000,10.52002,6.05581
23744.00000,10.53154,6.05707
23808.00000,10.54452,6.05924
23872.00000,10.55634,6.06187
23936.00000,10.56960,6.06618
24000.00000,10.58233,6.06891
24064.00000,10.59568,6.07264
24128.00000,10.60868,6.07610
24192.00000,10.62172,6.08053
24256.00000,10.63498,6.08513
24320.00000,10.64731,6.08897
24384.00000,10.65862,6.09070
24448.00000,10.67032,6.09205
24512.00000,10.68356,6.09708
24576.00000,10.69537,6.10101
24640.00000,10.70735,6.10370
24704.00000,10.72009,6.10896
24768.00000,10.73227,6.11080
24832.00000,10.74371,6.11389
24896.00000,10.75592,6.11639
24960.00000,10.76738,6.11919
25024.00000,10.77984,6.12198
25088.00000,10.79134,6.12565
25152.00000,10.80302,6.12838
25216.00000,10.81511,6.13267
25280.00000,10.82738,6.13535
25344.00000,10.84001,6.13984
25408.00000,10.85241,6.14206
25472.00000,10.86483,6.14720
25536.00000,10.87612,6.15051
25600.00000,10.88889,6.15467
25664.00000,10.90124,6.15981
25728.00000,10.91504,6.16493
25792.00000,10.92667,6.16801
25856.00000,10.94002,6.17285
25920.00000,10.95088,6.17525
25984.00000,10.96413,6.17779
26048.00000,10.97637,6.18127
26112.00000,10.98857,6.18461
26176.00000,11.00021,6.18650
26240.00000,11.01209,6.18884
26304.00000,11.02294,6.19101
26368.00000,11.03359,6.19318
26432.00000,11.04566,6.19535
26496.00000,11.05657,6.19710
26560.00000,11.06870,6.20000
26624.00000,11.08000,6.20282
26688.00000,11.09142,6.20530
26752.00000,11.10300,6.20832
26816.00000,11.11437,6.21034
26880.00000,11.12552,6.21244
26944.00000,11.13621,6.21595
27008.00000,11.14706,6.21789
27072.00000,11.15864,6.22101
27136.00000,11.17036,6.22227
27200.00000,11.18211,6.22491
27264.00000,11.19314,6.22666
27328.00000,11.20477,6.23080
27392.00000,11.21588,6.23269
27456.00000,11.22720,6.23627
27520.00000,11.23758,6.23999
27584.00000,11.24885,6.24168
27648.00000,11.25896,6.24465
27712.00000,11.26893,6.24563
27776.00000,11.28108,6.25074
27840.00000,11.29096,6.25281
27904.00000,11.30195,6.25620
27968.00000,11.31468,6.26001
28032.00000,11.32558,6.26343
28096.00000,11.33548,6.26499
28160.00000,11.34538,6.26720
28224.00000,11.35513,6.26942
28288.00000,11.36555,6.27189
28352.00000,11.37569,6.27426
28416.00000,11.38676,6.27667
28480.00000,11.39725,6.27807
28544.00000,11.40917,6.28110
28608.00000,11.41905,6.28353
28672.00000,11.43102,6.28656
28736.00000,11.44256,6.28974
28800.00000,11.45329,6.29018
28864.00000,11.46468,6.29289
28928.00000,11.47656,6.29869
28992.00000,11.48718,6.30030
29056.00000,11.49687,6.30362
29120.00000,11.50593,6.30426
29184.00000,11.51811,6.30833
29248.00000,11.52933,6.31165
29312.00000,11.54080,6.31449
29376.00000,11.55226,6.31820
29440.00000,11.56305,6.31988
29504.00000,11.57506,6.32320
29568.00000,11.58607,6.32649
29632.00000,11.59656,6.32914
29696.00000,11.60580,6.33187
29760.00000,11.61648,6.33424
29824.00000,11.62652,6.33710
29888.00000,11.63778,6.34234
29952.00000,11.64921,6.34452
30016.00000,11.66036,6.34812
30080.00000,11.67036,6.35073
30144.00000,11.68198,6.35481
30208.00000,11.69242,6.35678
30272.00000,11.70222,6.35981
30336.00000,11.71213,6.36266
30400.00000,11.72263,6.36714
30464.00000,11.73207,6.36973
30528.00000,11.74207,6.37183
30592.00000,11.75330,6.37772
30656.00000,11.76307,6.37933
30720.00000,11.77318,6.38298
30784.00000,11.78405,6.38769
30848.00000,11.79459,6.38992
30912.00000,11.80523,6.39224
30976.00000,11.81702,6.39477
31040.00000,11.82704,6.39681
31104.00000,11.83699,6.39786
31168.00000,11.84653,6.40133
31232.00000,11.85539,6.40202
31296.00000,11.86465,6.40215
31360.00000,11.87598,6.40622
31424.00000,11.88592,6.40769
31488.00000,11.89635,6.41173
31552.00000,11.90765,6.41572
31616.00000,11.91756,6.41726
31680.00000,11.92907,6.42105
31744.00000,11.93960,6.42447
31808.00000,11.94750,6.42492
31872.00000,11.95849,6.42780
31936.00000,11.96707,6.42792
32000.00000,11.97552,6.42986
32064.00000,11.98571,6.43451
32128.00000,11.99517,6.43644
32192.00000,12.00546,6.43809
32256.00000,12.01447,6.44019
32320.00000,12.02500,6.44192
32384.00000,12.03370,6.44295
32448.00000,12.04171,6.44453
32512.00000,12.05281,6.44838
32576.00000,12.06243,6.44967
32640.00000,12.07260,6.45148
32704.00000,12.08181,6.45376
32768.00000,12.09105,6.45453
32832.00000,12.09976,6.45539
32896.00000,12.10807,6.45567
32960.00000,12.11837,6.45987
33024.00000,12.12696,6.46098
33088.00000,12.13630,6.46381
33152.00000,12.14528,6.46418
33216.00000,12.15478,6.46677
33280.00000,12.16507,6.47149
33344.00000,12.17552,6.47528
33408.00000,12.18471,6.47745
33472.00000,12.19321,6.47968
33536.00000,12.20224,6.48119
33600.00000,12.21126,6.48206
33664.00000,12.21939,6.48166
33728.00000,12.22759,6.48344
33792.00000,12.23456,6.48431
33856.00000,12.24243,6.48692
33920.00000,12.25175,6.48948
33984.00000,12.26143,6.49263
34048.00000,12.26945,6.49493
34112.00000,12.27804,6.49663
34176.00000,12.28765,6.50043
34240.00000,12.29568,6.50199
34304.00000,12.30422,6.50248
34368.00000,12.31309,6.50378
34432.00000,12.32211,6.50497
34496.00000,12.33125,6.50662
34560.00000,12.33955,6.50720
34624.00000,12.34633,6.50792
34688.00000,12.35406,6.50880
34752.00000,12.36199,6.50928
34816.00000,12.37062,6.50976
34880.00000,12.38028,6.51331
34944.00000,12.39017,6.51569
35008.00000,12.39896,6.51895
35072.00000,12.40640,6.51984
35136.00000,12.41451,6.52183
35200.00000,12.42175,6.52176
35264.00000,12.42821,6.52235
35328.00000,12.43675,6.52446
35392.00000,12.44485,6.52609
35456.00000,12.45203,6.52684
35520.00000,12.45961,6.52787
35584.00000,12.46761,6.52820
35648.00000,12.47434,6.52821
35712.00000,12.48313,6.53137
35776.00000,12.49127,6.53273
35840.00000,12.49885,6.53470
35904.00000,12.50755,6.53639
35968.00000,12.51538,6.53813
36032.00000,12.52394,6.54014
36096.00000,12.53236,6.54109
36160.00000,12.53991,6.54423
36224.00000,12.54582,6.54341
36288.00000,12.55388,6.54564
36352.00000,12.56085,6.54681
36416.00000,12.56872,6.54686
36480.00000,12.57571,6.54680
36544.00000,12.58283,6.54775
36608.00000,12.59077,6.54929
36672.00000,12.59816,6.55139
36736.00000,12.60575,6.55463
36800.00000,12.61224,6.55372
36864.00000,12.61935,6.55435
36928.00000,12.62683,6.55536
36992.00000,12.63384,6.55587
37056.00000,12.64092,6.55718
37120.00000,12.64877,6.55771
37184.00000,12.65573,6.55862
37248.00000,12.66325,6.55941
37312.00000,12.66939,6.55903
37376.00000,12.67618,6.56034
37440.00000,12.68361,6.56360
37504.00000,12.69227,6.56614
37568.00000,12.69935,6.56661
37632.00000,12.70725,6.56771
37696.00000,12.71397,6.56929
37760.00000,12.72047,6.56991
37824.00000,12.72694,6.57060
37888.00000,12.73342,6.57141
37952.00000,12.74130,6.57239
38016.00000,12.74771,6.57380
38080.00000,12.75544,6.57679
38144.00000,12.76366,6.58065
38208.00000,12.76970,6.58200
38272.00000,12.77600,6.58393
38336.00000,12.78246,6.58447
38400.00000,12.78941,6.58720
38464.00000,12.79550,6.58845
38528.00000,12.80154,6.58904
38592.00000,12.80815,6.59023
38656.00000,12.81499,6.58943
38720.00000,12.82034,6.59113
38784.00000,12.82764,6.59178
38848.00000,12.83391,6.59272
38912.00000,12.84044,6.59349
38976.00000,12.84515,6.59277
39040.00000,12.85168,6.59330
39104.00000,12.85824,6.59486
39168.00000,12.86386,6.59532
39232.00000,12.86924,6.59588
39296.00000,12.87565,6.59537
39360.00000,12.88187,6.59673
39424.00000,12.88867,6.59748
39488.00000,12.89603,6.60084
39552.00000,12.90149,6.60085
39616.00000,12.90746,6.60048
39680.00000,12.91154,6.60121
39744.00000,12.91684,6.60201
39808.00000,12.92336,6.60316
39872.00000,12.93004,6.60640
39936.00000,12.93575,6.60787
40000.00000,12.94157,6.60880
40064.00000,12.94706,6.60966
40128.00000,12.95367,6.61022
40192.00000,12.95819,6.61042
40256.00000,12.96408,6.61235
40320.00000,12.97056,6.61373
40384.00000,12.97571,6.61457
40448.00000,12.98215,6.61727
40512.00000,12.98695,6.61952
40576.00000,12.99237,6.61926
40640.00000,12.99674,6.61968
40704.00000,13.00169,6.62066
40768.00000,13.00717,6.62169
40832.00000,13.01335,6.62363
40896.00000,13.01775,6.62360
40960.00000,13.02279,6.62352
41024.00000,13.03019,6.62717
41088.00000,13.03641,6.62829
41152.00000,13.04173,6.62776
41216.00000,13.04762,6.63009
41280.00000,13.05241,6.63019
41344.00000,13.05751,6.62994
41408.00000,13.06314,6.63021
41472.00000,13.06718,6.63020
41536.00000,13.07326,6.63213
41600.00000,13.07900,6.63354
41664.00000,13.08307,6.63277
41728.00000,13.08964,6.63430
41792.00000,13.09489,6.63598
41856.00000,13.09858,6.63843
41920.00000,13.10222,6.63758
41984.00000,13.10717,6.63757
42048.00000,13.11033,6.63746
42112.00000,13.11627,6.63771
42176.00000,13.12158,6.63922
42240.00000,13.12517,6.63979
42304.00000,13.13025,6.63982
42368.00000,13.13314,6.64039
42432.00000,13.13936,6.64150
42496.00000,13.14453,6.64183
42560.00000,13.14832,6.64175
42624.00000,13.15319,6.64258
42688.00000,13.15793,6.64260
42752.00000,13.16164,6.64358
42816.00000,13.16522,6.64413
42880.00000,13.16955,6.64455
42944.00000,13.17417,6.64498
43008.00000,13.17782,6.64435
43072.00000,13.18188,6.64410
43136.00000,13.18535,6.64318
43200.00000,13.19037,6.64342
43264.00000,13.19523,6.64443
43328.00000,13.19946,6.64581
43392.00000,13.20275,6.64792
43456.00000,13.20587,6.64510
43520.00000,13.21113,6.64646
43584.00000,13.21618,6.64740
43648.00000,13.22169,6.64736
43712.00000,13.22639,6.64788
43776.00000,13.23057,6.64739
43840.00000,13.23517,6.64708
43904.00000,13.23990,6.64714
43968.00000,13.24305,6.64584
44032.00000,13.24733,6.64532
44096.00000,13.25130,6.64465
44160.00000,13.25584,6.64486
44224.00000,13.26100,6.64787
44288.00000,13.26499,6.64964
44352.00000,13.26982,6.65192
44416.00000,13.27345,6.65280
44480.00000,13.27706,6.65231
44544.00000,13.27948,6.65129
44608.00000,13.28180,6.65128
44672.00000,13.28619,6.65345
44736.00000,13.28923,6.65325
44800.00000,13.29369,6.65430
44864.00000,13.29699,6.65524
44928.00000,13.30241,6.65736
44992.00000,13.30728,6.65869
45056.00000,13.31153,6.65795
45120.00000,13.31564,6.65932
45184.00000,13.31984,6.66031
45248.00000,13.32309,6.66042
45312.00000,13.32529,6.66017
45376.00000,13.32932,6.65974
45440.00000,13.33316,6.65982
45504.00000,13.33663,6.65991
45568.00000,13.33978,6.66102
45632.00000,13.34317,6.66045
45696.00000,13.34651,6.66155
45760.00000,13.34973,6.66355
45824.00000,13.35143,6.66264
45888.00000,13.35603,6.66476
45952.00000,13.35973,6.66495
46016.00000,13.36228,6.66696
46080.00000,13.36457,6.66733
46144.00000,13.36685,6.66682
46208.00000,13.37053,6.66699
46272.00000,13.37295,6.66630
46336.00000,13.37721,6.66845
46400.00000,13.38117,6.66861
46464.00000,13.38511,6.66935
46528.00000,13.38777,6.66963
46592.00000,13.38944,6.66842
46656.00000,13.39412,6.66883
46720.00000,13.39771,6.66936
46784.00000,13.40045,6.66981
46848.00000,13.40403,6.66868
46912.00000,13.40786,6.66907
46976.00000,13.41003,6.66923
47040.00000,13.41133,6.66817
47104.00000,13.41308,6.66811
47168.00000,13.41521,6.66779
47232.00000,13.41730,6.66546
47296.00000,13.42007,6.66444
47360.00000,13.42258,6.66604
47424.00000,13.42559,6.66602
47488.00000,13.42863,6.66557
47552.00000,13.43151,6.66637
47616.00000,13.43321,6.66682
47680.00000,13.43673,6.66710
47744.00000,13.43815,6.66670
47808.00000,13.44102,6.66717
47872.00000,13.44453,6.66730
47936.00000,13.44746,6.66732
48000.00000,13.44980,6.66842
48064.00000,13.45115,6.66800
48128.00000,13.45489,6.66932
48192.00000,13.45588,6.66701
48256.00000,13.45835,6.66688
48320.00000,13.46096,6.66687
48384.00000,13.46504,6.66852
48448.00000,13.46616,6.66885
48512.00000,13.46948,6.67069
48576.00000,13.47294,6.67090
48640.00000,13.47464,6.67205
48704.00000,13.47902,6.67474
48768.00000,13.48181,6.67543
48832.00000,13.48370,6.67497
48896.00000,13.48671,6.67748
48960.00000,13.49047,6.67903
49024.00000,13.49310,6.67901
49088.00000,13.49598,6.67850
49152.00000,13.49840,6.67935
49216.00000,13.50136,6.67920
49280.00000,13.50351,6.68081
49344.00000,13.50570,6.67945
49408.00000,13.50681,6.67884
49472.00000,13.50815,6.67879
49536.00000,13.51142,6.68040
49600.00000,13.51335,6.68106
49664.00000,13.51636,6.68312
49728.00000,13.51758,6.68245
49792.00000,13.51871,6.68252
49856.00000,13.52008,6.68156
49920.00000,13.52139,6.67925
49984.00000,13.52361,6.67923
50048.00000,13.52554,6.68005
50112.00000,13.52707,6.68026
50176.00000,13.52875,6.68198
50240.00000,13.53159,6.68377
50304.00000,13.53304,6.68380
50368.00000,13.53511,6.68435
50432.00000,13.53874,6.68490
50496.00000,13.54027,6.68340
50560.00000,13.54147,6.68221
50624.00000,13.54407,6.68140
50688.00000,13.54708,6.68050
50752.00000,13.54968,6.68118
50816.00000,13.55132,6.67980
50880.00000,13.55412,6.68016
50944.00000,13.55485,6.67792
51008.00000,13.55641,6.67770
51072.00000,13.55734,6.67662
51136.00000,13.55881,6.67569
51200.00000,13.56062,6.67532
51264.00000,13.56252,6.67686
51328.00000,13.56327,6.67574
51392.00000,13.56459,6.67438
51456.00000,13.56660,6.67404
51520.00000,13.56891,6.67390
51584.00000,13.57037,6.67374
51648.00000,13.57243,6.67367
51712.00000,13.57463,6.67484
51776.00000,13.57643,6.67365
51840.00000,13.57974,6.67520
51904.00000,13.58084,6.67323
51968.00000,13.58078,6.67254
52032.00000,13.58316,6.67363
52096.00000,13.58246,6.67135
52160.00000,13.58419,6.67174
52224.00000,13.58516,6.67151
52288.00000,13.58656,6.66853
52352.00000,13.58753,6.66857
52416.00000,13.58958,6.66923
52480.00000,13.59055,6.66823
52544.00000,13.59244,6.66816
52608.00000,13.59201,6.66678
52672.00000,13.59381,6.66594
52736.00000,13.59386,6.66428
52800.00000,13.59541,6.66437
52864.00000,13.59736,6.66451
52928.00000,13.59781,6.66576
52992.00000,13.59941,6.66647
53056.00000,13.59933,6.66534
53120.00000,13.60032,6.66616
53184.00000,13.60223,6.66509
53248.00000,13.60279,6.66355
53312.00000,13.60508,6.66373
53376.00000,13.60511,6.66128
53440.00000,13.60587,6.65993
53504.00000,13.60785,6.66254
53568.00000,13.60825,6.66232
53632.00000,13.60898,6.66140
53696.00000,13.60956,6.66288
53760.00000,13.61038,6.66237
53824.00000,13.61199,6.66335
53888.00000,13.61172,6.66221
53952.00000,13.61147,6.66172
54016.00000,13.61195,6.66222
54080.00000,13.61367,6.66310
54144.00000,13.61433,6.66291
54208.00000,13.61519,6.66189
54272.00000,13.61575,6.66173
54336.00000,13.61729,6.66155
54400.00000,13.61802,6.66018
54464.00000,13.61791,6.66009
54528.00000,13.61961,6.66109
54592.00000,13.62041,6.65895
54656.00000,13.62165,6.66011
54720.00000,13.62236,6.65963
54784.00000,13.62257,6.66081
54848.00000,13.62326,6.66112
54912.00000,13.62477,6.66068
54976.00000,13.62356,6.65899
55040.00000,13.62386,6.65588
55104.00000,13.62327,6.65418
55168.00000,13.62389,6.65370
55232.00000,13.62442,6.65272
55296.00000,13.62469,6.65318
55360.00000,13.62710,6.65326
55424.00000,13.62839,6.65183
55488.00000,13.62874,6.65196
55552.00000,13.63056,6.65204
55616.00000,13.63042,6.64873
55680.00000,13.62888,6.64646
55744.00000,13.62956,6.64717
55808.00000,13.62865,6.64806
55872.00000,13.62698,6.64563
55936.00000,13.62802,6.64587
56000.00000,13.62790,6.64440
56064.00000,13.62757,6.64421
56128.00000,13.62900,6.64536
56192.00000,13.62967,6.64449
56256.00000,13.62909,6.64299
56320.00000,13.62926,6.64294
56384.00000,13.62936,6.64136
56448.00000,13.62979,6.64094
56512.00000,13.62927,6.63977
56576.00000,13.62958,6.64035
56640.00000,13.63058,6.64026
56704.00000,13.63227,6.64039
56768.00000,13.63133,6.63968
56832.00000,13.63163,6.64128
56896.00000,13.63074,6.63966
56960.00000,13.63225,6.64020
57024.00000,13.63206,6.64023
57088.00000,13.63247,6.63955
57152.00000,13.63296,6.64055
57216.00000,13.63125,6.63806
57280.00000,13.63227,6.63810
57344.00000,13.63296,6.63554
57408.00000,13.63206,6.63452
57472.00000,13.63254,6.63472
57536.00000,13.63264,6.63500
57600.00000,13.63232,6.63344
57664.00000,13.63254,6.63489
57728.00000,13.63296,6.63538
57792.00000,13.63437,6.63586
57856.00000,13.63397,6.63639
57920.00000,13.63393,6.63724
57984.00000,13.63454,6.63845
58048.00000,13.63484,6.63809
58112.00000,13.63490,6.63872
58176.00000,13.63545,6.63953
58240.00000,13.63614,6.63943
58304.00000,13.63683,6.63916
58368.00000,13.63607,6.63800
58432.00000,13.63592,6.63694
58496.00000,13.63554,6.63717
58560.00000,13.63668,6.63860
58624.00000,13.63808,6.63867
58688.00000,13.63798,6.63891
58752.00000,13.63873,6.63857
58816.00000,13.63960,6.63936
58880.00000,13.64002,6.63879
58944.00000,13.63882,6.63722
59008.00000,13.63873,6.63662
59072.00000,13.63820,6.63518
59136.00000,13.63780,6.63523
59200.00000,13.63678,6.63435
59264.00000,13.63749,6.63469
59328.00000,13.63725,6.63518
59392.00000,13.63772,6.63479
59456.00000,13.63756,6.63505
59520.00000,13.63673,6.63465
59584.00000,13.63594,6.63502
59648.00000,13.63722,6.63462
59712.00000,13.63734,6.63454
59776.00000,13.63590,6.63254
59840.00000,13.63620,6.63301
59904.00000,13.63573,6.63461
59968.00000,13.63430,6.63414
60032.00000,13.63471,6.63266
60096.00000,13.63394,6.63396
60160.00000,13.63411,6.63310
60224.00000,13.63393,6.63450
60288.00000,13.63293,6.63400
60352.00000,13.63124,6.63160
60416.00000,13.63110,6.63279
60480.00000,13.63066,6.63275
60544.00000,13.63056,6.63327
60608.00000,13.63098,6.63629
60672.00000,13.63019,6.63466
60736.00000,13.62948,6.63363
60800.00000,13.62964,6.63232
60864.00000,13.62928,6.63100
60928.00000,13.63039,6.63152
60992.00000,13.62972,6.63023
61056.00000,13.62888,6.62815
61120.00000,13.62703,6.62630
61184.00000,13.62594,6.62666
61248.00000,13.62433,6.62641
61312.00000,13.62353,6.62780
61376.00000,13.62348,6.63024
61440.00000,13.62459,6.63198
61504.00000,13.62339,6.63167
61568.00000,13.62304,6.63128
61632.00000,13.62345,6.63119
61696.00000,13.62129,6.63011
61760.00000,13.62134,6.63115
61824.00000,13.61886,6.62818
61888.00000,13.61945,6.63146
61952.00000,13.61714,6.62834
62016.00000,13.61677,6.62784
62080.00000,13.61478,6.62620
62144.00000,13.61511,6.62510
62208.00000,13.61408,6.62353
62272.00000,13.61317,6.62276
62336.00000,13.61213,6.62227
62400.00000,13.61103,6.62176
62464.00000,13.61068,6.62112
62528.00000,13.60815,6.62027
62592.00000,13.60698,6.62067
62656.00000,13.60656,6.61870
62720.00000,13.60606,6.61858
62784.00000,13.60450,6.61807
62848.00000,13.60285,6.61659
62912.00000,13.60064,6.61449
62976.00000,13.60026,6.61482
63040.00000,13.60094,6.61546
63104.00000,13.60053,6.61433
63168.00000,13.60076,6.61409
63232.00000,13.59911,6.61193
63296.00000,13.59642,6.60918
63360.00000,13.59697,6.61132
63424.00000,13.59720,6.61322
63488.00000,13.59544,6.61218
63552.00000,13.59519,6.61149
63616.00000,13.59538,6.61029
63680.00000,13.59531,6.60771
63744.00000,13.59294,6.60574
63808.00000,13.59238,6.60587
63872.00000,13.58961,6.60301
63936.00000,13.58757,6.60000
64000.00000,13.58682,6.60018
64064.00000,13.58507,6.60001
64128.00000,13.58614,6.60159
64192.00000,13.58567,6.60267
64256.00000,13.58438,6.60402
64320.00000,13.58319,6.60157
64384.00000,13.58093,6.60028
64448.00000,13.57903,6.60017
64512.00000,13.57954,6.59916
64576.00000,13.57906,6.59849
64640.00000,13.57803,6.59963
64704.00000,13.57644,6.59900
64768.00000,13.57480,6.59774
64832.00000,13.57293,6.59712
64896.00000,13.57191,6.59686
64960.00000,13.57060,6.59489
65024.00000,13.56946,6.59434
65088.00000,13.56842,6.59320
65152.00000,13.56613,6.59014
65216.00000,13.56552,6.59007
65280.00000,13.56410,6.58884
65344.00000,13.56410,6.58919
65408.00000,13.56234,6.58834
65472.00000,13.56099,6.58617
65536.00000,13.56093,6.58696
65600.00000,13.56071,6.58685
65664.00000,13.55964,6.58837
65728.00000,13.55636,6.58637
65792.00000,13.55401,6.58464
65856.00000,13.55371,6.58521
65920.00000,13.55028,6.58247
65984.00000,13.54970,6.58448
66048.00000,13.54941,6.58507
66112.00000,13.54959,6.58651
66176.00000,13.54927,6.58510
66240.00000,13.54861,6.58616
66304.00000,13.54712,6.58693
66368.00000,13.54389,6.58587
66432.00000,13.54203,6.58614
66496.00000,13.54092,6.58571
66560.00000,13.53926,6.58281
66624.00000,13.53751,6.58147
66688.00000,13.53495,6.57993
66752.00000,13.53370,6.57847
66816.00000,13.53180,6.57737
66880.00000,13.53106,6.57712
66944.00000,13.52800,6.57544
67008.00000,13.52656,6.57426
67072.00000,13.52332,6.57431
67136.00000,13.52079,6.57507
67200.00000,13.52007,6.57444
67264.00000,13.51785,6.57285
67328.00000,13.51470,6.57300
67392.00000,13.51318,6.57117
67456.00000,13.51193,6.57051
67520.00000,13.50972,6.57020
67584.00000,13.50913,6.56802
67648.00000,13.50817,6.56632
67712.00000,13.50599,6.56477
67776.00000,13.50424,6.56435
67840.00000,13.50417,6.56563
67904.00000,13.50271,6.56616
67968.00000,13.50232,6.56497
68032.00000,13.50272,6.56603
68096.00000,13.49960,6.56217
68160.00000,13.49887,6.56283
68224.00000,13.49608,6.56044
68288.00000,13.49407,6.56212
68352.00000,13.49295,6.56266
68416.00000,13.49206,6.56309
68480.00000,13.49060,6.56363
68544.00000,13.48805,6.56116
68608.00000,13.48669,6.56092
68672.00000,13.48561,6.56058
68736.00000,13.48455,6.56106
68800.00000,13.48497,6.56191
68864.00000,13.48325,6.55995
68928.00000,13.48261,6.56030
68992.00000,13.48097,6.55855
69056.00000,13.48000,6.55924
69120.00000,13.47741,6.55839
69184.00000,13.47550,6.55867
69248.00000,13.47417,6.55857
69312.00000,13.47058,6.55784
69376.00000,13.46896,6.55598
69440.00000,13.46673,6.55492
69504.00000,13.46551,6.55289
69568.00000,13.46420,6.55382
69632.00000,13.46223,6.55386
69696.00000,13.46048,6.55139
69760.00000,13.45786,6.54848
69824.00000,13.45592,6.54677
69888.00000,13.45327,6.54555
69952.00000,13.45084,6.54457
70016.00000,13.44808,6.54267
70080.00000,13.44528,6.54131
70144.00000,13.44414,6.53982
70208.00000,13.44183,6.53699
70272.00000,13.43950,6.53446
70336.00000,13.43814,6.53364
70400.00000,13.43551,6.53219
70464.00000,13.43226,6.53242
70528.00000,13.43029,6.53085
70592.00000,13.42911,6.53016
70656.00000,13.42766,6.52933
70720.00000,13.42701,6.52943
70784.00000,13.42380,6.52880
70848.00000,13.42034,6.52734
70912.00000,13.41901,6.52917
70976.00000,13.41918,6.53044
71040.00000,13.41835,6.53014
71104.00000,13.41595,6.53143
71168.00000,13.41468,6.53003
71232.00000,13.41175,6.52851
71296.00000,13.40946,6.52815
71360.00000,13.40749,6.52727
71424.00000,13.40581,6.52618
71488.00000,13.40218,6.52499
71552.00000,13.40056,6.52129
71616.00000,13.39799,6.52032
71680.00000,13.39485,6.51810
71744.00000,13.39269,6.51863
71808.00000,13.39100,6.51859
71872.00000,13.38891,6.51972
71936.00000,13.38727,6.51806
72000.00000,13.38710,6.51852
72064.00000,13.38638,6.51681
72128.00000,13.38448,6.51554
72192.00000,13.38385,6.51857
72256.00000,13.38087,6.51772
72320.00000,13.37793,6.51685
72384.00000,13.37660,6.51693
72448.00000,13.37458,6.51519
72512.00000,13.37192,6.51456
72576.00000,13.37048,6.51301
72640.00000,13.36795,6.51136
72704.00000,13.36599,6.50932
72768.00000,13.36503,6.50844
72832.00000,13.36374,6.50784
72896.00000,13.36039,6.50700
72960.00000,13.35919,6.50797
73024.00000,13.35603,6.50572
73088.00000,13.35430,6.50605
73152.00000,13.35057,6.50472
73216.00000,13.34889,6.50338
73280.00000,13.34606,6.50218
73344.00000,13.34403,6.49997
73408.00000,13.34221,6.50082
73472.00000,13.34093,6.50173
73536.00000,13.34071,6.50347
73600.00000,13.33680,6.50158
73664.00000,13.33693,6.50291
73728.00000,13.33692,6.50268
73792.00000,13.33390,6.50293
73856.00000,13.33115,6.49939
73920.00000,13.32855,6.49958
73984.00000,13.32710,6.50013
74048.00000,13.32602,6.49953
74112.00000,13.32278,6.49582
74176.00000,13.32056,6.49469
74240.00000,13.31954,6.49481
74304.00000,13.31650,6.49342
74368.00000,13.31399,6.49460
74432.00000,13.31287,6.49431
74496.00000,13.31097,6.49140
74560.00000,13.30939,6.49084
74624.00000,13.30799,6.49035
74688.00000,13.30521,6.48948
74752.00000,13.30234,6.48824
74816.00000,13.30194,6.48809
74880.00000,13.29991,6.48697
74944.00000,13.29821,6.48709
75008.00000,13.29669,6.48539
75072.00000,13.29475,6.48294
75136.00000,13.29195,6.48230
75200.00000,13.28883,6.48176
75264.00000,13.28561,6.47920
75328.00000,13.28469,6.47818
75392.00000,13.28310,6.47703
75456.00000,13.28095,6.47599
75520.00000,13.27982,6.47539
75584.00000,13.27847,6.47537
75648.00000,13.27479,6.47428
75712.00000,13.27055,6.47154
75776.00000,13.26889,6.47321
75840.00000,13.26484,6.47029
75904.00000,13.26326,6.46916
75968.00000,13.26157,6.46897
76032.00000,13.25972,6.46919
76096.00000,13.25679,6.46925
76160.00000,13.25254,6.46779
76224.00000,13.25034,6.46792
76288.00000,13.24749,6.46683
76352.00000,13.24319,6.46486
76416.00000,13.24031,6.46297
76480.00000,13.23821,6.46264
76544.00000,13.23527,6.45956
76608.00000,13.23229,6.45835
76672.00000,13.22814,6.45742
76736.00000,13.22612,6.45590
76800.00000,13.22243,6.45461
76864.00000,13.21951,6.45337
76928.00000,13.21620,6.45104
76992.00000,13.21406,6.44828
77056.00000,13.21221,6.44937
77120.00000,13.20942,6.44980
77184.00000,13.20704,6.44629
77248.00000,13.20401,6.44353
77312.00000,13.19945,6.44063
77376.00000,13.19706,6.44111
77440.00000,13.19345,6.44094
77504.00000,13.18944,6.43783
77568.00000,13.18811,6.43647
77632.00000,13.18670,6.43451
77696.00000,13.18338,6.43301
77760.00000,13.18022,6.42997
77824.00000,13.17816,6.42919
77888.00000,13.17521,6.42896
77952.00000,13.17391,6.42827
78016.00000,13.17143,6.42873
78080.00000,13.16771,6.42710
78144.00000,13.16443,6.42450
78208.00000,13.16184,6.42156
78272.00000,13.15770,6.41961
78336.00000,13.15604,6.41874
78400.00000,13.15381,6.41926
78464.00000,13.15296,6.42011
78528.00000,13.14936,6.42040
78592.00000,13.14641,6.41897
78656.00000,13.14256,6.41656
78720.00000,13.13759,6.41517
78784.00000,13.13435,6.41199
78848.00000,13.13167,6.41115
78912.00000,13.13015,6.41169
78976.00000,13.12810,6.41088
79040.00000,13.12185,6.40626
79104.00000,13.11908,6.40498
79168.00000,13.11907,6.40516
79232.00000,13.11671,6.40281
79296.00000,13.11431,6.40157
79360.00000,13.11168,6.39976
79424.00000,13.10989,6.39978
79488.00000,13.10604,6.39980
79552.00000,13.10384,6.39821
79616.00000,13.09960,6.39575
79680.00000,13.09681,6.39359
79744.00000,13.09563,6.39569
79808.00000,13.09276,6.39483
79872.00000,13.09022,6.39376
79936.00000,13.08608,6.39078
80000.00000,13.08322,6.39065
80064.00000,13.08064,6.38925
80128.00000,13.07518,6.38565
80192.00000,13.07131,6.38541
80256.00000,13.06822,6.38536
80320.00000,13.06489,6.38531
80384.00000,13.06021,6.38252
80448.00000,13.05676,6.38301
80512.00000,13.05256,6.37992
80576.00000,13.04960,6.37948
80640.00000,13.04343,6.37632
80704.00000,13.03994,6.37398
80768.00000,13.03590,6.37117
80832.00000,13.03238,6.36959
80896.00000,13.03000,6.36747
80960.00000,13.02514,6.36513
81024.00000,13.02256,6.36260
81088.00000,13.01774,6.35962
81152.00000,13.01469,6.35856
81216.00000,13.01120,6.35750
81280.00000,13.00764,6.35753
81344.00000,13.00527,6.35815
81408.00000,13.00296,6.35813
81472.00000,12.99984,6.35731
81536.00000,12.99800,6.35534
81600.00000,12.99247,6.35359
81664.00000,12.98867,6.35236
81728.00000,12.98710,6.35545
81792.00000,12.98347,6.35330
81856.00000,12.97841,6.35280
81920.00000,12.97353,6.35120
81984.00000,12.97247,6.35127
82048.00000,12.96901,6.34821
82112.00000,12.96699,6.34964
82176.00000,12.96452,6.34995
82240.00000,12.96091,6.34701
82304.00000,12.95735,6.34585
82368.00000,12.95489,6.34455
82432.00000,12.95117,6.34390
82496.00000,12.94618,6.34094
82560.00000,12.94323,6.34049
82624.00000,12.94234,6.34175
82688.00000,12.93926,6.33863
82752.00000,12.93385,6.33556
82816.00000,12.92878,6.33205
82880.00000,12.92538,6.32710
82944.00000,12.92178,6.32624
83008.00000,12.91928,6.32451
83072.00000,12.91713,6.32713
83136.00000,12.91473,6.32506
83200.00000,12.91394,6.32275
83264.00000,12.91012,6.32144
83328.00000,12.90641,6.31974
83392.00000,12.90456,6.32013
83456.00000,12.90369,6.31828
83520.00000,12.90092,6.31752
83584.00000,12.89745,6.31606
83648.00000,12.89391,6.31417
83712.00000,12.89163,6.31295
83776.00000,12.88891,6.31045
83840.00000,12.88288,6.30908
83904.00000,12.87742,6.30455
83968.00000,12.87358,6.30244
84032.00000,12.87118,6.30278
84096.00000,12.86881,6.30174
84160.00000,12.86390,6.29901
84224.00000,12.86085,6.29647
84288.00000,12.86142,6.29850
84352.00000,12.85492,6.29583
84416.00000,12.85203,6.29200
84480.00000,12.84717,6.28862
84544.00000,12.84252,6.28542
84608.00000,12.83911,6.28322
84672.00000,12.83526,6.28275
84736.00000,12.83359,6.28177
84800.00000,12.83064,6.28081
84864.00000,12.82580,6.28015
84928.00000,12.82158,6.27704
84992.00000,12.81726,6.27569
85056.00000,12.81523,6.27559
85120.00000,12.80972,6.27141
85184.00000,12.80722,6.26969
85248.00000,12.80402,6.26839
85312.00000,12.80121,6.26961
85376.00000,12.79624,6.26733
85440.00000,12.79426,6.26728
85504.00000,12.78944,6.26294
85568.00000,12.78633,6.26222
85632.00000,12.78391,6.26018
85696.00000,12.78040,6.25995
85760.00000,12.77956,6.26105
85824.00000,12.77740,6.25847
85888.00000,12.77259,6.25844
85952.00000,12.76737,6.25372
86016.00000,12.76398,6.25266
86080.00000,12.76230,6.25093
86144.00000,12.76035,6.24885
86208.00000,12.75626,6.24696
86272.00000,12.75155,6.24484
86336.00000,12.74992,6.24274
86400.00000,12.74560,6.24429
86464.00000,12.74173,6.24296
86528.00000,12.73751,6.24168
86592.00000,12.73609,6.24387
86656.00000,12.73052,6.24101
86720.00000,12.72672,6.23976
86784.00000,12.72282,6.23762
86848.00000,12.71943,6.23582
86912.00000,12.71696,6.23506
86976.00000,12.71135,6.23146
87040.00000,12.70728,6.22806
87104.00000,12.70157,6.22695
87168.00000,12.69746,6.22611
87232.00000,12.69303,6.22407
87296.00000,12.69008,6.22435
87360.00000,12.68659,6.22404
87424.00000,12.68296,6.22416
87488.00000,12.67840,6.22246
87552.00000,12.67603,6.22082
87616.00000,12.67279,6.21949
87680.00000,12.66801,6.21754
87744.00000,12.66413,6.21328
87808.00000,12.66067,6.21002
87872.00000,12.65778,6.21031
87936.00000,12.65568,6.20908
88000.00000,12.65243,6.20687
88064.00000,12.64896,6.20488
88128.00000,12.64530,6.20466
88192.00000,12.64201,6.20619
88256.00000,12.63970,6.20415
88320.00000,12.63679,6.20279
88384.00000,12.63446,6.20339
88448.00000,12.62974,6.20075
88512.00000,12.62706,6.19724
88576.00000,12.62189,6.19765
88640.00000,12.61786,6.19735
88704.00000,12.61311,6.19426
88768.00000,12.61290,6.19817
88832.00000,12.60780,6.19398
88896.00000,12.60323,6.19011
88960.00000,12.59906,6.19000
89024.00000,12.59611,6.19000
89088.00000,12.59288,6.18973
89152.00000,12.58794,6.18715
89216.00000,12.58586,6.18743
89280.00000,12.58260,6.18972
89344.00000,12.57967,6.18710
89408.00000,12.57673,6.18663
89472.00000,12.57298,6.18404
89536.00000,12.56870,6.18022
89600.00000,12.56512,6.17836
89664.00000,12.56249,6.17697
89728.00000,12.55945,6.17559
89792.00000,12.55513,6.17427
89856.00000,12.55141,6.17137
89920.00000,12.54682,6.16634
89984.00000,12.54280,6.16282
90048.00000,12.53671,6.16119
90112.00000,12.53382,6.16032
90176.00000,12.52904,6.15750
90240.00000,12.52552,6.15694
90304.00000,12.52216,6.15811
90368.00000,12.51601,6.15525
90432.00000,12.51094,6.15436
90496.00000,12.50828,6.15252
90560.00000,12.50464,6.15093
90624.00000,12.49909,6.14748
90688.00000,12.49552,6.14503
90752.00000,12.49327,6.14296
90816.00000,12.49104,6.14224
90880.00000,12.48952,6.14186
90944.00000,12.48472,6.13794
91008.00000,12.48029,6.13520
91072.00000,12.47664,6.13258
91136.00000,12.47167,6.13004
91200.00000,12.46713,6.12914
91264.00000,12.46279,6.12791
91328.00000,12.45853,6.12418
91392.00000,12.45358,6.12178
91456.00000,12.44924,6.11836
91520.00000,12.44558,6.11721
91584.00000,12.44054,6.11527
91648.00000,12.43424,6.11258
91712.00000,12.42826,6.11200
91776.00000,12.42373,6.10935
91840.00000,12.41795,6.10712
91904.00000,12.41121,6.10456
91968.00000,12.40629,6.10136
92032.00000,12.40214,6.10065
92096.00000,12.39630,6.09852
92160.00000,12.39006,6.09471
92224.00000,12.38652,6.09078
92288.00000,12.38228,6.08767
92352.00000,12.37755,6.08479
92416.00000,12.37220,6.08197
92480.00000,12.36946,6.08308
92544.00000,12.36716,6.08495
92608.00000,12.36251,6.08265
92672.00000,12.35725,6.08103
92736.00000,12.35327,6.07898
92800.00000,12.34754,6.07508
92864.00000,12.34303,6.07269
92928.00000,12.33837,6.06992
92992.00000,12.33420,6.06627
93056.00000,12.32947,6.06390
93120.00000,12.32435,6.06092
93184.00000,12.31883,6.05761
93248.00000,12.31423,6.05568
93312.00000,12.31205,6.05505
93376.00000,12.30688,6.05371
93440.00000,12.30018,6.04978
93504.00000,12.29727,6.04672
93568.00000,12.29211,6.04117
93632.00000,12.28628,6.04011
93696.00000,12.28266,6.04048
93760.00000,12.27682,6.03484
93824.00000,12.27100,6.03302
93888.00000,12.26754,6.03065
93952.00000,12.26564,6.02784
94016.00000,12.25806,6.02376
94080.00000,12.25171,6.02104
94144.00000,12.24595,6.01723
94208.00000,12.24299,6.01329
94272.00000,12.23905,6.01323
94336.00000,12.23629,6.01307
94400.00000,12.23403,6.01037
94464.00000,12.22731,6.00831
94528.00000,12.22152,6.00758
94592.00000,12.21802,6.00720
94656.00000,12.21165,6.00561
94720.00000,12.20555,6.00449
94784.00000,12.20316,6.00401
94848.00000,12.19873,6.00395
94912.00000,12.19484,6.00132
94976.00000,12.19051,5.99924
95040.00000,12.18520,5.99590
95104.00000,12.17945,5.99315
95168.00000,12.17476,5.98840
95232.00000,12.16783,5.98542
95296.00000,12.16138,5.98314
95360.00000,12.15408,5.97959
95424.00000,12.15129,5.97748
95488.00000,12.14752,5.97622
95552.00000,12.14394,5.97472
95616.00000,12.13834,5.97402
95680.00000,12.13440,5.97265
95744.00000,12.12805,5.97067
95808.00000,12.12384,5.97015
95872.00000,12.11849,5.96729
95936.00000,12.11415,5.96512
96000.00000,12.10971,5.96346
96064.00000,12.10530,5.96145
96128.00000,12.10139,5.96159
96192.00000,12.09656,5.96151
96256.00000,12.09334,5.95936
96320.00000,12.09002,5.95917
96384.00000,12.08654,5.95927
96448.00000,12.08341,5.95529
96512.00000,12.07778,5.95257
96576.00000,12.07145,5.94927
96640.00000,12.06831,5.94907
96704.00000,12.06249,5.94645
96768.00000,12.05859,5.94602
96832.00000,12.05544,5.94433
96896.00000,12.04972,5.94586
96960.00000,12.04466,5.94417
97024.00000,12.04429,5.94633
97088.00000,12.03956,5.94377
97152.00000,12.03504,5.94160
97216.00000,12.03158,5.94107
97280.00000,12.02705,5.93702
97344.00000,12.02183,5.93358
97408.00000,12.01606,5.93056
97472.00000,12.01125,5.92927
97536.00000,12.00599,5.92721
97600.00000,12.00303,5.92445
97664.00000,11.99689,5.92085
97728.00000,11.99401,5.92055
97792.00000,11.98795,5.91732
97856.00000,11.98311,5.91687
97920.00000,11.97783,5.91346
97984.00000,11.97243,5.91263
98048.00000,11.96829,5.91015
98112.00000,11.96180,5.90932
98176.00000,11.95539,5.90648
98240.00000,11.94984,5.90392
98304.00000,11.94421,5.90327
98368.00000,11.94115,5.90149
98432.00000,11.93706,5.90032
98496.00000,11.93132,5.89772
98560.00000,11.92618,5.89575
98624.00000,11.92179,5.89353
98688.00000,11.91810,5.89340
98752.00000,11.91351,5.89298
98816.00000,11.90833,5.89038
98880.00000,11.90237,5.88873
98944.00000,11.89839,5.88646
99008.00000,11.89502,5.88402
99072.00000,11.88973,5.88310
99136.00000,11.88692,5.88104
99200.00000,11.88130,5.87927
99264.00000,11.87506,5.87644
99328.00000,11.86875,5.87439
99392.00000,11.86319,5.87233
99456.00000,11.85737,5.87136
99520.00000,11.85254,5.87205
99584.00000,11.84508,5.87063
99648.00000,11.83724,5.86573
99712.00000,11.83289,5.86276
99776.00000,11.82852,5.86287
99840.00000,11.82240,5.86002
99904.00000,11.81963,5.86391
99968.00000,11.81523,5.86415
100032.00000,11.81016,5.86305
100096.00000,11.80651,5.86104
100160.00000,11.80339,5.86010
100224.00000,11.79879,5.86149
100288.00000,11.79543,5.86134
100352.00000,11.78972,5.85948
100416.00000,11.78612,5.85924
100480.00000,11.78149,5.85986
100544.00000,11.77554,5.85806
100608.00000,11.77298,5.85710
100672.00000,11.76816,5.85349
100736.00000,11.76485,5.85140
100800.00000,11.75996,5.84950
100864.00000,11.75549,5.84646
100928.00000,11.75144,5.84822
100992.00000,11.74793,5.84917
101056.00000,11.74197,5.84856
101120.00000,11.73895,5.84683
101184.00000,11.73456,5.84467
101248.00000,11.73125,5.84091
101312.00000,11.72307,5.83614
101376.00000,11.71797,5.83479
101440.00000,11.71278,5.83279
101504.00000,11.70701,5.82846
101568.00000,11.70127,5.82642
101632.00000,11.69624,5.82366
101696.00000,11.69051,5.81912
101760.00000,11.68732,5.81682
101824.00000,11.68336,5.81493
101888.00000,11.67820,5.81086
101952.00000,11.67267,5.81115
102016.00000,11.66612,5.81168
102080.00000,11.66115,5.81142
102144.00000,11.65724,5.80898
102208.00000,11.65219,5.80557
102272.00000,11.64844,5.80444
102336.00000,11.64507,5.80327
102400.00000,11.64125,5.80310
102464.00000,11.63757,5.80235
102528.00000,11.63206,5.80178
102592.00000,11.62633,5.80128
102656.00000,11.62141,5.80130
102720.00000,11.61511,5.79988
102784.00000,11.61209,5.79829
102848.00000,11.60710,5.79620
102912.00000,11.60414,5.79434
102976.00000,11.60042,5.79251
103040.00000,11.59556,5.78867
103104.00000,11.59216,5.78890
103168.00000,11.58900,5.78919
103232.00000,11.58270,5.78534
103296.00000,11.57809,5.78611
103360.00000,11.57133,5.78465
103424.00000,11.56413,5.78240
103488.00000,11.55909,5.78065
103552.00000,11.55516,5.78056
103616.00000,11.54992,5.77958
103680.00000,11.54476,5.77833
103744.00000,11.53963,5.77748
103808.00000,11.53447,5.77620
103872.00000,11.53244,5.77684
103936.00000,11.52852,5.77597
104000.00000,11.52328,5.77491
104064.00000,11.51870,5.77147
104128.00000,11.51606,5.77178
104192.00000,11.51067,5.76853
104256.00000,11.50697,5.76602
104320.00000,11.50079,5.76406
104384.00000,11.49466,5.76041
104448.00000,11.48974,5.75726
104512.00000,11.48330,5.75462
104576.00000,11.47928,5.75223
104640.00000,11.47422,5.74737
104704.00000,11.46855,5.74352
104768.00000,11.46270,5.74210
104832.00000,11.45666,5.73732
104896.00000,11.45041,5.73384
104960.00000,11.44845,5.73396
105024.00000,11.44204,5.73245
105088.00000,11.43685,5.72961
105152.00000,11.43071,5.72540
105216.00000,11.42581,5.72629
105280.00000,11.42265,5.72478
105344.00000,11.41942,5.72390
105408.00000,11.41339,5.72033
105472.00000,11.40862,5.71842
105536.00000,11.40618,5.71910
105600.00000,11.40200,5.71866
105664.00000,11.39624,5.71511
105728.00000,11.39058,5.71652
105792.00000,11.38569,5.71570
105856.00000,11.38040,5.71168
105920.00000,11.37390,5.70660
105984.00000,11.36792,5.70418
106048.00000,11.36232,5.70162
106112.00000,11.35601,5.70074
106176.00000,11.35126,5.69791
106240.00000,11.34737,5.69686
106304.00000,11.34132,5.69568
106368.00000,11.33497,5.69443
106432.00000,11.32938,5.69243
106496.00000,11.32397,5.69053
106560.00000,11.31827,5.68758
106624.00000,11.31042,5.68374
106688.00000,11.30435,5.68570
106752.00000,11.29854,5.68458
106816.00000,11.29277,5.68317
106880.00000,11.28974,5.68117
106944.00000,11.28238,5.67679
107008.00000,11.27616,5.67673
107072.00000,11.27416,5.67299
107136.00000,11.26664,5.67060
107200.00000,11.26248,5.66949
107264.00000,11.25726,5.66575
107328.00000,11.25211,5.66288
107392.00000,11.24568,5.66072
107456.00000,11.24232,5.65869
107520.00000,11.23765,5.65728
107584.00000,11.23388,5.65600
107648.00000,11.22933,5.65691
107712.00000,11.22431,5.65443
107776.00000,11.21959,5.65359
107840.00000,11.21407,5.65296
107904.00000,11.20842,5.64947
107968.00000,11.20221,5.64686
108032.00000,11.19734,5.64571
108096.00000,11.19098,5.64367
108160.00000,11.18495,5.63970
108224.00000,11.17949,5.64268
108288.00000,11.17340,5.64156
108352.00000,11.16820,5.64096
108416.00000,11.16401,5.64090
108480.00000,11.15793,5.63750
108544.00000,11.15388,5.63671
108608.00000,11.14997,5.63389
108672.00000,11.14478,5.63000
108736.00000,11.13927,5.62775
108800.00000,11.13674,5.62716
108864.00000,11.12853,5.62527
108928.00000,11.12454,5.62344
108992.00000,11.11896,5.62216
109056.00000,11.11345,5.62316
109120.00000,11.10727,5.62204
109184.00000,11.10062,5.61972
109248.00000,11.09217,5.61929
109312.00000,11.08599,5.61703
109376.00000,11.08163,5.61679
109440.00000,11.07409,5.61441
109504.00000,11.07004,5.61131
109568.00000,11.06432,5.61207
109632.00000,11.05854,5.61138
109696.00000,11.05202,5.61007
109760.00000,11.04786,5.60689
109824.00000,11.04399,5.60656
109888.00000,11.03917,5.61215
109952.00000,11.03237,5.61117
110016.00000,11.02522,5.60992
110080.00000,11.01909,5.60773
110144.00000,11.01259,5.60561
110208.00000,11.00477,5.60009
110272.00000,10.99965,5.59814
110336.00000,10.99548,5.59532
110400.00000,10.99188,5.59182
110464.00000,10.98716,5.58755
110528.00000,10.98128,5.58750
110592.00000,10.97688,5.58576
110656.00000,10.97350,5.58494
110720.00000,10.97019,5.58528
110784.00000,10.96323,5.58324
110848.00000,10.95826,5.58171
110912.00000,10.95457,5.57892
110976.00000,10.94765,5.57665
111040.00000,10.94005,5.57437
111104.00000,10.93337,5.57207
111168.00000,10.93037,5.57194
111232.00000,10.92550,5.57135
111296.00000,10.92086,5.57215
111360.00000,10.91478,5.56821
111424.00000,10.90645,5.56779
111488.00000,10.89936,5.56235
111552.00000,10.89548,5.55993
111616.00000,10.89223,5.55582
111680.00000,10.88363,5.55229
111744.00000,10.87718,5.55086
111808.00000,10.86988,5.54999
111872.00000,10.86346,5.54562
111936.00000,10.85700,5.54293
112000.00000,10.85437,5.54241
112064.00000,10.84896,5.53799
112128.00000,10.84257,5.53678
112192.00000,10.83614,5.53625
112256.00000,10.82953,5.53102
112320.00000,10.82578,5.52795
112384.00000,10.81938,5.52553
112448.00000,10.81406,5.52274
112512.00000,10.80762,5.52069
112576.00000,10.80269,5.52059
112640.00000,10.79709,5.51712
112704.00000,10.79059,5.51706
112768.00000,10.78435,5.51583
112832.00000,10.78049,5.51294
112896.00000,10.77427,5.50837
112960.00000,10.76887,5.50537
113024.00000,10.76404,5.50404
113088.00000,10.75977,5.50113
113152.00000,10.75415,5.49875
113216.00000,10.74915,5.49900
113280.00000,10.74455,5.49770
113344.00000,10.73850,5.49427
113408.00000,10.73264,5.49569
113472.00000,10.72851,5.49254
113536.00000,10.72183,5.49079
113600.00000,10.71613,5.48764
113664.00000,10.71465,5.48855
113728.00000,10.71051,5.48605
113792.00000,10.70566,5.48728
113856.00000,10.69816,5.48684
113920.00000,10.69172,5.48493
113984.00000,10.68435,5.48382
114048.00000,10.67939,5.48141
114112.00000,10.67401,5.47956
114176.00000,10.66873,5.47919
114240.00000,10.66476,5.47787
114304.00000,10.66314,5.47849
114368.00000,10.65762,5.47983
114432.00000,10.65263,5.47447
114496.00000,10.64562,5.47229
114560.00000,10.63826,5.46934
114624.00000,10.63348,5.46728
114688.00000,10.62758,5.46553
114752.00000,10.62206,5.46323
114816.00000,10.61583,5.46196
114880.00000,10.61253,5.46237
114944.00000,10.60809,5.46243
115008.00000,10.60225,5.46380
115072.00000,10.59828,5.46153
115136.00000,10.59124,5.46046
115200.00000,10.58303,5.45824
115264.00000,10.57876,5.45878
115328.00000,10.57457,5.45994
115392.00000,10.56956,5.45939
115456.00000,10.56433,5.45706
115520.00000,10.55916,5.45679
115584.00000,10.55092,5.45191
115648.00000,10.54492,5.44828
115712.00000,10.54133,5.44696
115776.00000,10.53349,5.44749
115840.00000,10.52792,5.44648
115904.00000,10.51958,5.44385
115968.00000,10.51258,5.43942
116032.00000,10.50704,5.44112
116096.00000,10.50177,5.44117
116160.00000,10.49229,5.43732
116224.00000,10.48864,5.43603
116288.00000,10.48460,5.43277
116352.00000,10.48114,5.43236
116416.00000,10.47601,5.43039
116480.00000,10.47127,5.42557
116544.00000,10.46405,5.42186
116608.00000,10.45835,5.41614
116672.00000,10.45257,5.41477
116736.00000,10.44713,5.41217
116800.00000,10.44137,5.41283
116864.00000,10.43493,5.40863
116928.00000,10.43258,5.40878
116992.00000,10.42495,5.40309
117056.00000,10.42120,5.40192
117120.00000,10.41220,5.40312
117184.00000,10.40601,5.40266
117248.00000,10.39923,5.40352
117312.00000,10.39426,5.40196
117376.00000,10.38848,5.39817
117440.00000,10.38019,5.39442
117504.00000,10.37209,5.39092
117568.00000,10.36610,5.38774
117632.00000,10.36103,5.38454
117696.00000,10.35256,5.38124
117760.00000,10.34710,5.38115
117824.00000,10.34036,5.38129
117888.00000,10.33307,5.37820
117952.00000,10.32590,5.37537
118016.00000,10.32051,5.37445
118080.00000,10.31273,5.36836
118144.00000,10.30624,5.36732
118208.00000,10.29890,5.36577
118272.00000,10.29353,5.36440
118336.00000,10.28860,5.36552
118400.00000,10.28107,5.36329
118464.00000,10.27409,5.36128
118528.00000,10.26971,5.35557
118592.00000,10.26308,5.35126
118656.00000,10.25852,5.35076
118720.00000,10.25182,5.35089
118784.00000,10.24508,5.34728
118848.00000,10.23954,5.34506
118912.00000,10.23146,5.34158
118976.00000,10.22823,5.34031
119040.00000,10.22077,5.34039
119104.00000,10.21440,5.34012
119168.00000,10.20860,5.33756
119232.00000,10.20113,5.33387
119296.00000,10.19419,5.33151
119360.00000,10.18972,5.33191
119424.00000,10.18015,5.32729
119488.00000,10.17309,5.32661
119552.00000,10.16897,5.32540
119616.00000,10.16384,5.32482
119680.00000,10.16040,5.32600
119744.00000,10.15595,5.32523
119808.00000,10.15264,5.32582
119872.00000,10.14514,5.32522
119936.00000,10.13836,5.32511
120000.00000,10.13212,5.32271
120064.00000,10.12449,5.32130
120128.00000,10.12125,5.32117
120192.00000,10.11362,5.32028
120256.00000,10.11018,5.31920
120320.00000,10.10526,5.31686
120384.00000,10.09808,5.31518
120448.00000,10.09172,5.31408
120512.00000,10.08430,5.31331
120576.00000,10.07657,5.31056
120640.00000,10.06899,5.30871
120704.00000,10.06427,5.30619
120768.00000,10.05726,5.30243
120832.00000,10.05154,5.29631
120896.00000,10.04288,5.29228
120960.00000,10.03837,5.29132
121024.00000,10.03031,5.29103
121088.00000,10.02288,5.28796
121152.00000,10.01589,5.28714
121216.00000,10.01014,5.28400
121280.00000,10.00262,5.27972
121344.00000,9.99520,5.27628
121408.00000,9.99037,5.27540
121472.00000,9.98372,5.27225
121536.00000,9.97654,5.27210
121600.00000,9.96891,5.26899
121664.00000,9.96297,5.26634
121728.00000,9.95733,5.26495
121792.00000,9.94860,5.26004
121856.00000,9.94240,5.25607
121920.00000,9.93614,5.25486
121984.00000,9.92965,5.25178
122048.00000,9.92409,5.24944
122112.00000,9.91735,5.24686
122176.00000,9.90975,5.24331
122240.00000,9.90568,5.24187
122304.00000,9.89964,5.23916
122368.00000,9.89482,5.24188
122432.00000,9.88960,5.24278
122496.00000,9.87978,5.23787
122560.00000,9.87292,5.23311
122624.00000,9.86533,5.23287
122688.00000,9.85790,5.23212
122752.00000,9.85388,5.23315
122816.00000,9.84713,5.23031
122880.00000,9.84130,5.23312
122944.00000,9.83521,5.22924
123008.00000,9.82828,5.22726
123072.00000,9.82166,5.22835
123136.00000,9.81503,5.22568
123200.00000,9.81011,5.22177
123264.00000,9.80393,5.21822
123328.00000,9.79635,5.21482
123392.00000,9.78983,5.21052
123456.00000,9.78182,5.21082
123520.00000,9.77602,5.20761
123584.00000,9.76787,5.20752
123648.00000,9.76057,5.20449
123712.00000,9.75266,5.20323
123776.00000,9.74695,5.19985
123840.00000,9.74211,5.20008
123904.00000,9.73511,5.19782
123968.00000,9.72894,5.19994
124032.00000,9.72110,5.19708
124096.00000,9.71450,5.19565
124160.00000,9.70517,5.19542
124224.00000,9.70125,5.19748
124288.00000,9.69310,5.19539
124352.00000,9.68810,5.19387
124416.00000,9.68107,5.19156
124480.00000,9.67345,5.19325
124544.00000,9.66596,5.19190
124608.00000,9.65703,5.18967
124672.00000,9.64918,5.18489
124736.00000,9.64338,5.18378
124800.00000,9.63691,5.18163
124864.00000,9.62833,5.17677
124928.00000,9.62357,5.17610
124992.00000,9.61600,5.17252
125056.00000,9.60843,5.17154
125120.00000,9.60205,5.17023
125184.00000,9.59653,5.17112
125248.00000,9.58840,5.16675
125312.00000,9.58170,5.16194
125376.00000,9.57702,5.16315
125440.00000,9.57129,5.16264
125504.00000,9.56539,5.16099
125568.00000,9.55964,5.15974
125632.00000,9.55537,5.15813
125696.00000,9.54799,5.15577
125760.00000,9.54007,5.15404
125824.00000,9.52901,5.15136
125888.00000,9.52271,5.15036
125952.00000,9.51376,5.14741
126016.00000,9.50964,5.15026
126080.00000,9.50405,5.14507
126144.00000,9.49946,5.13911
126208.00000,9.49206,5.13821
126272.00000,9.48479,5.14051
126336.00000,9.47962,5.13518
126400.00000,9.46640,5.13307
126464.00000,9.45749,5.12783
126528.00000,9.45076,5.12652
126592.00000,9.44054,5.12361
126656.00000,9.43449,5.12122
126720.00000,9.43059,5.11807
126784.00000,9.42333,5.11479
126848.00000,9.41615,5.11084
126912.00000,9.40583,5.10807
126976.00000,9.39886,5.10666
127040.00000,9.39034,5.10432
127104.00000,9.38396,5.10162
127168.00000,9.37476,5.09656
127232.00000,9.36700,5.09495
127296.00000,9.35790,5.09140
127360.00000,9.34952,5.09251
127424.00000,9.34285,5.08880
127488.00000,9.33856,5.09012
127552.00000,9.33272,5.08760
127616.00000,9.32411,5.08776
127680.00000,9.31804,5.08431
127744.00000,9.31185,5.08398
127808.00000,9.30252,5.08182
127872.00000,9.29662,5.08319
127936.00000,9.29360,5.08570
128000.00000,9.28562,5.08355
128064.00000,9.27855,5.07839
128128.00000,9.27447,5.07440
128192.00000,9.26889,5.07050
128256.00000,9.26313,5.06825
128320.00000,9.25628,5.06627
128384.00000,9.24906,5.06752
128448.00000,9.24446,5.07100
128512.00000,9.23857,5.06599
128576.00000,9.23047,5.06720
128640.00000,9.22531,5.06635
128704.00000,9.21955,5.06691
128768.00000,9.21506,5.06810
128832.00000,9.20926,5.06582
128896.00000,9.20290,5.06321
128960.00000,9.19602,5.06099
129024.00000,9.19194,5.06057
129088.00000,9.18405,5.05885
129152.00000,9.17789,5.05963
129216.00000,9.16763,5.05628
129280.00000,9.15961,5.05309
129344.00000,9.15401,5.04787
129408.00000,9.14567,5.04444
129472.00000,9.13665,5.04621
129536.00000,9.12948,5.04591
129600.00000,9.12373,5.04628
129664.00000,9.11905,5.04286
129728.00000,9.11259,5.04234
129792.00000,9.10486,5.04058
129856.00000,9.09768,5.03845
129920.00000,9.09047,5.03689
129984.00000,9.08326,5.03677
130048.00000,9.07504,5.03718
130112.00000,9.06817,5.03337
130176.00000,9.06081,5.03079
130240.00000,9.05316,5.03040
130304.00000,9.04511,5.02684
130368.00000,9.03885,5.02742
130432.00000,9.03250,5.02990
130496.00000,9.02628,5.02897
130560.00000,9.01952,5.02977
130624.00000,9.01416,5.02487
130688.00000,9.00738,5.02303
130752.00000,9.00046,5.02244
130816.00000,8.99501,5.02054
130880.00000,8.98965,5.01874
130944.00000,8.98111,5.01523
131008.00000,8.97470,5.01258
131072.00000,8.96390,5.00981
131136.00000,8.95732,5.00847
131200.00000,8.94764,5.00484
131264.00000,8.93735,5.00084
131328.00000,8.93290,5.00212
131392.00000,8.92738,5.00097
131456.00000,8.91927,4.99789
131520.00000,8.91707,5.00007
131584.00000,8.90997,4.99607
131648.00000,8.90142,4.99154
131712.00000,8.89489,4.99068
131776.00000,8.89035,4.98985
131840.00000,8.88160,4.98941
131904.00000,8.87523,4.99017
131968.00000,8.87227,4.98456
132032.00000,8.86541,4.98282
132096.00000,8.85650,4.98247
132160.00000,8.84903,4.98021
132224.00000,8.84415,4.98155
132288.00000,8.83548,4.97894
132352.00000,8.82880,4.97269
132416.00000,8.81991,4.97147
132480.00000,8.81300,4.97089
132544.00000,8.80771,4.96960
132608.00000,8.80214,4.96684
132672.00000,8.79208,4.96467
132736.00000,8.78409,4.96266
132800.00000,8.77603,4.95963
132864.00000,8.77030,4.96127
132928.00000,8.76162,4.95566
132992.00000,8.75638,4.95238
133056.00000,8.74909,4.95202
133120.00000,8.74204,4.94967
133184.00000,8.73270,4.94519
133248.00000,8.72360,4.93985
133312.00000,8.71921,4.93407
133376.00000,8.71482,4.93204
133440.00000,8.70667,4.93400
133504.00000,8.70076,4.93260
133568.00000,8.69383,4.93116
133632.00000,8.68616,4.93259
133696.00000,8.67943,4.92573
133760.00000,8.67263,4.92173
133824.00000,8.66594,4.92145
133888.00000,8.65855,4.92185
133952.00000,8.65268,4.92239
134016.00000,8.64695,4.91768
134080.00000,8.63913,4.91312
134144.00000,8.63406,4.91018
134208.00000,8.62581,4.90853
134272.00000,8.61856,4.91033
134336.00000,8.61124,4.90288
134400.00000,8.60411,4.90302
134464.00000,8.59682,4.90051
134528.00000,8.59284,4.89479
134592.00000,8.59029,4.89573
134656.00000,8.58259,4.89473
134720.00000,8.57609,4.89463
134784.00000,8.57232,4.89480
134848.00000,8.56849,4.89329
134912.00000,8.55542,4.88806
134976.00000,8.54698,4.88594
135040.00000,8.54069,4.88224
135104.00000,8.53312,4.87715
135168.00000,8.52738,4.87365
135232.00000,8.51987,4.87336
135296.00000,8.51174,4.86716
135360.00000,8.50587,4.86586
135424.00000,8.49862,4.86458
135488.00000,8.49030,4.86794
135552.00000,8.48072,4.86571
135616.00000,8.47396,4.86390
135680.00000,8.46733,4.85982
135744.00000,8.46112,4.85674
135808.00000,8.45624,4.85324
135872.00000,8.44680,4.84907
135936.00000,8.43951,4.84947
136000.00000,8.43208,4.84666
136064.00000,8.42287,4.84355
136128.00000,8.41620,4.84435
136192.00000,8.41069,4.84260
136256.00000,8.40484,4.83932
136320.00000,8.40034,4.83962
136384.00000,8.39418,4.83962
136448.00000,8.38732,4.83821
136512.00000,8.37803,4.83567
136576.00000,8.37067,4.83507
136640.00000,8.36443,4.83623
136704.00000,8.35810,4.83720
136768.00000,8.35054,4.83541
136832.00000,8.34083,4.83446
136896.00000,8.33663,4.83229
136960.00000,8.33020,4.82849
137024.00000,8.32372,4.82505
137088.00000,8.31587,4.81926
137152.00000,8.30704,4.81700
137216.00000,8.30283,4.81233
137280.00000,8.29879,4.81295
137344.00000,8.29377,4.81455
137408.00000,8.28667,4.81569
137472.00000,8.27964,4.81258
137536.00000,8.27433,4.80641
137600.00000,8.27121,4.80850
137664.00000,8.26229,4.80217
137728.00000,8.25329,4.80019
137792.00000,8.24469,4.79832
137856.00000,8.23935,4.78944
137920.00000,8.23081,4.78748
137984.00000,8.22260,4.78588
138048.00000,8.21491,4.78108
138112.00000,8.20701,4.77941
138176.00000,8.19627,4.77696
138240.00000,8.19224,4.77639
138304.00000,8.18523,4.77296
138368.00000,8.17974,4.77402
138432.00000,8.17524,4.77399
138496.00000,8.16550,4.77549
138560.00000,8.15877,4.77561
138624.00000,8.15024,4.77366
138688.00000,8.14231,4.76906
138752.00000,8.13549,4.76830
138816.00000,8.12369,4.76387
138880.00000,8.11427,4.76558
138944.00000,8.10510,4.76378
139008.00000,8.09940,4.76425
139072.00000,8.08961,4.76362
139136.00000,8.08421,4.76462
139200.00000,8.07608,4.76413
139264.00000,8.06920,4.75796
139328.00000,8.06218,4.75431
139392.00000,8.05698,4.75386
139456.00000,8.05293,4.75043
139520.00000,8.04484,4.74731
139584.00000,8.03751,4.74639
139648.00000,8.02695,4.74005
139712.00000,8.02198,4.73909
139776.00000,8.01116,4.73426
139840.00000,8.00273,4.73572
139904.00000,7.99547,4.73496
139968.00000,7.98899,4.73422
140032.00000,7.98181,4.73185
140096.00000,7.97482,4.73172
140160.00000,7.96810,4.72935
140224.00000,7.95941,4.72492
140288.00000,7.95237,4.72430
140352.00000,7.94308,4.72420
140416.00000,7.93652,4.72546
140480.00000,7.92672,4.71920
140544.00000,7.92081,4.71986
140608.00000,7.91647,4.71666
140672.00000,7.90727,4.71445
140736.00000,7.89629,4.71096
140800.00000,7.88949,4.70664
140864.00000,7.88182,4.70263
140928.00000,7.87302,4.70099
140992.00000,7.86480,4.70156
141056.00000,7.85705,4.69723
141120.00000,7.84742,4.69866
141184.00000,7.84135,4.69658
141248.00000,7.83680,4.69696
141312.00000,7.82670,4.69419
141376.00000,7.82037,4.69201
141440.00000,7.81633,4.68966
141504.00000,7.80794,4.68874
141568.00000,7.79807,4.68579
141632.00000,7.79042,4.68521
141696.00000,7.78376,4.68365
141760.00000,7.77303,4.68146
141824.00000,7.76472,4.67947
141888.00000,7.75909,4.67898
141952.00000,7.75411,4.68076
142016.00000,7.74760,4.67681
142080.00000,7.74203,4.67634
142144.00000,7.73540,4.67765
142208.00000,7.72625,4.67201
142272.00000,7.72313,4.67414
142336.00000,7.71473,4.67440
142400.00000,7.70545,4.67100
142464.00000,7.69756,4.66955
142528.00000,7.69027,4.66565
142592.00000,7.68182,4.66473
142656.00000,7.67748,4.66383
142720.00000,7.67189,4.65923
142784.00000,7.66192,4.65923
142848.00000,7.65080,4.65758
142912.00000,7.64081,4.65556
142976.00000,7.63153,4.65211
143040.00000,7.62334,4.65087
143104.00000,7.61682,4.64752
143168.00000,7.60827,4.64670
143232.00000,7.60365,4.64479
143296.00000,7.59465,4.63968
143360.00000,7.58609,4.63995
143424.00000,7.57661,4.63604
143488.00000,7.56996,4.63278
143552.00000,7.56493,4.63181
143616.00000,7.55586,4.63122
143680.00000,7.54694,4.62933
143744.00000,7.53899,4.62605
143808.00000,7.53155,4.62055
143872.00000,7.52081,4.61654
143936.00000,7.51302,4.61474
144000.00000,7.50483,4.61442
144064.00000,7.49633,4.61531
144128.00000,7.48922,4.61218
144192.00000,7.48056,4.61122
144256.00000,7.47237,4.61334
144320.00000,7.46538,4.60969
144384.00000,7.45990,4.61028
144448.00000,7.45025,4.60828
144512.00000,7.44314,4.60574
144576.00000,7.43685,4.60599
144640.00000,7.42860,4.60178
144704.00000,7.42145,4.59862
144768.00000,7.41316,4.59414
144832.00000,7.40565,4.59047
144896.00000,7.39787,4.58851
144960.00000,7.39049,4.58772
145024.00000,7.38179,4.58406
145088.00000,7.37369,4.57872
145152.00000,7.36704,4.57918
145216.00000,7.36118,4.57832
145280.00000,7.35154,4.57180
145344.00000,7.34328,4.56972
145408.00000,7.33608,4.56735
145472.00000,7.32813,4.56317
145536.00000,7.32074,4.56035
145600.00000,7.31264,4.56007
145664.00000,7.30277,4.55671
145728.00000,7.29344,4.55389
145792.00000,7.28365,4.55034
145856.00000,7.27527,4.54713
145920.00000,7.26539,4.54636
145984.00000,7.26314,4.54679
146048.00000,7.25295,4.54234
146112.00000,7.24612,4.54363
146176.00000,7.23781,4.54042
146240.00000,7.23328,4.54054
146304.00000,7.22452,4.53960
146368.00000,7.21605,4.53671
146432.00000,7.20647,4.53193
146496.00000,7.19770,4.52849
146560.00000,7.19008,4.52538
146624.00000,7.18523,4.52304
146688.00000,7.17506,4.52118
146752.00000,7.16799,4.52112
146816.00000,7.16131,4.51881
146880.00000,7.15171,4.51445
146944.00000,7.14411,4.51072
147008.00000,7.13525,4.51008
147072.00000,7.12785,4.51158
147136.00000,7.11785,4.51137
147200.00000,7.10860,4.50886
147264.00000,7.09931,4.50723
147328.00000,7.08758,4.50212
147392.00000,7.07719,4.50171
147456.00000,7.06855,4.49862
147520.00000,7.06307,4.49774
147584.00000,7.05806,4.49364
147648.00000,7.05118,4.49395
147712.00000,7.04329,4.49532
147776.00000,7.03629,4.49388
147840.00000,7.02799,4.49298
147904.00000,7.02138,4.48909
147968.00000,7.01454,4.48620
148032.00000,7.00990,4.48255
148096.00000,7.00249,4.48238
148160.00000,6.99477,4.47776
148224.00000,6.98840,4.47758
148288.00000,6.98125,4.47437
148352.00000,6.97251,4.46807
148416.00000,6.96063,4.46522
148480.00000,6.94884,4.46142
148544.00000,6.93825,4.45847
148608.00000,6.93047,4.45752
148672.00000,6.92160,4.45359
148736.00000,6.91441,4.45272
148800.00000,6.90725,4.44514
148864.00000,6.89721,4.44298
148928.00000,6.88590,4.44066
148992.00000,6.87754,4.43445
149056.00000,6.87351,4.43315
149120.00000,6.86769,4.43004
149184.00000,6.85665,4.42985
149248.00000,6.84964,4.42625
149312.00000,6.84238,4.42295
149376.00000,6.83336,4.41871
149440.00000,6.82370,4.41366
149504.00000,6.81753,4.41287
149568.00000,6.81144,4.41170
149632.00000,6.80098,4.40615
149696.00000,6.79259,4.40605
149760.00000,6.78527,4.40429
149824.00000,6.77703,4.40028
149888.00000,6.76875,4.39756
149952.00000,6.75860,4.39269
150016.00000,6.74780,4.39129
150080.00000,6.73860,4.38722
150144.00000,6.72837,4.38793
150208.00000,6.71997,4.38711
150272.00000,6.71093,4.38681
150336.00000,6.70063,4.38490
150400.00000,6.69145,4.38301
150464.00000,6.68475,4.38211
150528.00000,6.67760,4.38104
150592.00000,6.66402,4.37655
150656.00000,6.65321,4.37356
150720.00000,6.64916,4.37158
150784.00000,6.63867,4.36652
150848.00000,6.62815,4.36204
150912.00000,6.62124,4.36053
150976.00000,6.61623,4.35851
151040.00000,6.60666,4.35363
151104.00000,6.59585,4.34996
151168.00000,6.59163,4.35376
151232.00000,6.58299,4.35240
151296.00000,6.57918,4.35359
151360.00000,6.57173,4.35498
151424.00000,6.56355,4.35216
151488.00000,6.55431,4.35131
151552.00000,6.54844,4.34991
151616.00000,6.54161,4.34520
151680.00000,6.53320,4.33831
151744.00000,6.52825,4.33635
151808.00000,6.51995,4.33337
151872.00000,6.51103,4.32726
151936.00000,6.50267,4.32281
152000.00000,6.49717,4.31991
152064.00000,6.48847,4.32331
152128.00000,6.48050,4.32430
152192.00000,6.47262,4.32086
152256.00000,6.46421,4.31942
152320.00000,6.45471,4.31864
152384.00000,6.44380,4.31331
152448.00000,6.43333,4.31168
152512.00000,6.42334,4.30845
152576.00000,6.41501,4.30568
152640.00000,6.40561,4.29964
152704.00000,6.39480,4.29551
152768.00000,6.39087,4.29430
152832.00000,6.38119,4.28884
152896.00000,6.37133,4.28281
152960.00000,6.36832,4.28680
153024.00000,6.36128,4.28434
153088.00000,6.35205,4.27915
153152.00000,6.34346,4.27614
153216.00000,6.33777,4.27280
153280.00000,6.33009,4.27194
153344.00000,6.32037,4.26737
153408.00000,6.31386,4.26736
153472.00000,6.30435,4.26365
153536.00000,6.29679,4.26275
153600.00000,6.28844,4.25961
153664.00000,6.27644,4.25492
153728.00000,6.26640,4.25192
153792.00000,6.25944,4.24931
153856.00000,6.25025,4.24516
153920.00000,6.24023,4.24010
153984.00000,6.23127,4.23860
154048.00000,6.22357,4.23397
154112.00000,6.21593,4.23360
154176.00000,6.20671,4.22865
154240.00000,6.19587,4.22702
154304.00000,6.19070,4.22975
154368.00000,6.18186,4.22727
154432.00000,6.17671,4.22750
154496.00000,6.16453,4.22428
154560.00000,6.15503,4.22199
154624.00000,6.14511,4.22015
154688.00000,6.13482,4.21462
154752.00000,6.12830,4.21204
154816.00000,6.11813,4.20855
154880.00000,6.10671,4.20695
154944.00000,6.09954,4.20629
155008.00000,6.09639,4.20531
155072.00000,6.09053,4.20286
155136.00000,6.08522,4.20432
155200.00000,6.07501,4.20108
155264.00000,6.06595,4.19938
155328.00000,6.05608,4.19912
155392.00000,6.04947,4.19624
155456.00000,6.03998,4.19287
155520.00000,6.03319,4.19021
155584.00000,6.02304,4.18423
155648.00000,6.01093,4.17855
155712.00000,6.00196,4.17537
155776.00000,5.99323,4.17181
155840.00000,5.98438,4.16771
155904.00000,5.97424,4.16105
155968.00000,5.96453,4.15797
156032.00000,5.95882,4.15835
156096.00000,5.95174,4.15368
156160.00000,5.94525,4.15269
156224.00000,5.93852,4.15050
156288.00000,5.93007,4.14893
156352.00000,5.92128,4.14588
156416.00000,5.90785,4.14057
156480.00000,5.90090,4.14038
156544.00000,5.89538,4.13931
156608.00000,5.88613,4.13752
156672.00000,5.87893,4.13468
156736.00000,5.86781,4.13046
156800.00000,5.86171,4.13256
156864.00000,5.85248,4.13217
156928.00000,5.84512,4.12741
156992.00000,5.83811,4.12555
157056.00000,5.83327,4.12310
157120.00000,5.82705,4.12011
157184.00000,5.81965,4.11785
157248.00000,5.80414,4.11213
157312.00000,5.79403,4.11060
157376.00000,5.78574,4.10787
157440.00000,5.77495,4.10763
157504.00000,5.76957,4.10438
157568.00000,5.76297,4.10412
157632.00000,5.75445,4.10119
157696.00000,5.74826,4.09887
157760.00000,5.74097,4.09391
157824.00000,5.73254,4.09367
157888.00000,5.72438,4.09069
157952.00000,5.71451,4.08540
158016.00000,5.70404,4.08115
158080.00000,5.69251,4.07255
158144.00000,5.68445,4.06688
158208.00000,5.67493,4.06411
158272.00000,5.66531,4.06093
158336.00000,5.65947,4.05706
158400.00000,5.65560,4.05578
158464.00000,5.64383,4.05509
158528.00000,5.63370,4.05434
158592.00000,5.62246,4.05283
158656.00000,5.61426,4.04884
158720.00000,5.60308,4.04266
158784.00000,5.59302,4.03619
158848.00000,5.58429,4.03069
158912.00000,5.57501,4.02625
158976.00000,5.56807,4.02416
159040.00000,5.55885,4.01871
159104.00000,5.55160,4.01730
159168.00000,5.54491,4.01886
159232.00000,5.53338,4.01353
159296.00000,5.52304,4.00946
159360.00000,5.51241,4.00943
159424.00000,5.50889,4.01062
159488.00000,5.50098,4.00478
159552.00000,5.49274,4.00124
159616.00000,5.48334,3.99798
159680.00000,5.47385,3.99339
159744.00000,5.46804,3.99342
159808.00000,5.45785,3.98942
159872.00000,5.44827,3.98595
159936.00000,5.43673,3.98386
160000.00000,5.42498,3.97429
160064.00000,5.41664,3.97607
160128.00000,5.40563,3.97408
160192.00000,5.39629,3.96945
160256.00000,5.38843,3.96296
160320.00000,5.38066,3.95991
160384.00000,5.37321,3.95911
160448.00000,5.36320,3.95319
160512.00000,5.35538,3.95506
160576.00000,5.34558,3.95135
160640.00000,5.33374,3.94572
160704.00000,5.32456,3.93942
160768.00000,5.31340,3.93570
160832.00000,5.30441,3.92762
160896.00000,5.29242,3.92598
160960.00000,5.28535,3.92342
161024.00000,5.27583,3.91929
161088.00000,5.27202,3.91824
161152.00000,5.26605,3.91895
161216.00000,5.25455,3.91635
161280.00000,5.24419,3.91070
161344.00000,5.23781,3.90671
161408.00000,5.23144,3.90273
161472.00000,5.22347,3.89973
161536.00000,5.21683,3.89795
161600.00000,5.20891,3.89669
161664.00000,5.20082,3.89515
161728.00000,5.19085,3.89399
161792.00000,5.18153,3.89032
161856.00000,5.17152,3.88808
161920.00000,5.16009,3.88388
161984.00000,5.15108,3.87864
162048.00000,5.14660,3.88276
162112.00000,5.13647,3.88005
162176.00000,5.12877,3.87949
162240.00000,5.11759,3.87470
162304.00000,5.10659,3.87499
162368.00000,5.09853,3.87148
162432.00000,5.08707,3.86800
162496.00000,5.07676,3.86196
162560.00000,5.06929,3.85891
162624.00000,5.05912,3.85245
162688.00000,5.05117,3.85088
162752.00000,5.04208,3.84512
162816.00000,5.03246,3.84163
162880.00000,5.02201,3.83692
162944.00000,5.00920,3.83225
163008.00000,4.99857,3.82794
163072.00000,4.98514,3.82101
163136.00000,4.97700,3.81701
163200.00000,4.96832,3.81068
163264.00000,4.95959,3.80858
163328.00000,4.95086,3.80602
163392.00000,4.94028,3.80747
163456.00000,4.93229,3.80426
163520.00000,4.92561,3.80192
163584.00000,4.91606,3.79816
163648.00000,4.90342,3.79237
163712.00000,4.89702,3.79152
163776.00000,4.89303,3.78780
163840.00000,4.88642,3.78967
163904.00000,4.87757,3.78714
163968.00000,4.86728,3.78355
164032.00000,4.85953,3.78039
164096.00000,4.85405,3.77835
164160.00000,4.84477,3.77250
164224.00000,4.83769,3.77108
164288.00000,4.82731,3.76633
164352.00000,4.81627,3.76313
164416.00000,4.80927,3.75938
164480.00000,4.80112,3.75731
164544.00000,4.79485,3.75709
164608.00000,4.78276,3.74968
164672.00000,4.77742,3.74357
164736.00000,4.76930,3.74246
164800.00000,4.76282,3.74323
164864.00000,4.75118,3.73540
164928.00000,4.74366,3.73037
164992.00000,4.73214,3.72249
165056.00000,4.71987,3.71843
165120.00000,4.71355,3.71525
165184.00000,4.70457,3.70794
165248.00000,4.69286,3.70192
165312.00000,4.68370,3.69809
165376.00000,4.67343,3.69262
165440.00000,4.66768,3.69278
165504.00000,4.65742,3.68656
165568.00000,4.64685,3.68270
165632.00000,4.63884,3.68113
165696.00000,4.62814,3.67608
165760.00000,4.62023,3.67244
165824.00000,4.60850,3.66493
165888.00000,4.60072,3.65973
165952.00000,4.59281,3.66246
166016.00000,4.58249,3.65925
166080.00000,4.57121,3.65133
166144.00000,4.56019,3.64711
166208.00000,4.54993,3.64430
166272.00000,4.53813,3.63635
166336.00000,4.52716,3.62991
166400.00000,4.51963,3.62673
166464.00000,4.50841,3.62644
166528.00000,4.50046,3.62519
166592.00000,4.49386,3.62249
166656.00000,4.48493,3.61926
166720.00000,4.47365,3.61389
166784.00000,4.46628,3.61159
166848.00000,4.45821,3.60675
166912.00000,4.45173,3.60363
166976.00000,4.44581,3.60052
167040.00000,4.43271,3.59362
167104.00000,4.42515,3.59069
167168.00000,4.41455,3.58396
167232.00000,4.40836,3.58135
167296.00000,4.39871,3.57682
167360.00000,4.38689,3.57357
167424.00000,4.37916,3.56967
167488.00000,4.37125,3.56717
167552.00000,4.36606,3.56332
167616.00000,4.35185,3.55653
167680.00000,4.34095,3.55445
167744.00000,4.33463,3.55596
167808.00000,4.32480,3.54883
167872.00000,4.31429,3.54486
167936.00000,4.30375,3.54019
168000.00000,4.29562,3.54122
168064.00000,4.28745,3.54288
168128.00000,4.28077,3.53726
168192.00000,4.27345,3.53648
168256.00000,4.26754,3.53561
168320.00000,4.25834,3.53306
168384.00000,4.24903,3.53406
168448.00000,4.23866,3.53039
168512.00000,4.22924,3.52648
168576.00000,4.21825,3.52256
168640.00000,4.20827,3.52107
168704.00000,4.19720,3.51521
168768.00000,4.18988,3.51167
168832.00000,4.18132,3.50504
168896.00000,4.17074,3.49929
168960.00000,4.16381,3.49854
169024.00000,4.15605,3.49768
169088.00000,4.14694,3.49539
169152.00000,4.13742,3.49065
169216.00000,4.12803,3.48282
169280.00000,4.12098,3.47851
169344.00000,4.11014,3.47285
169408.00000,4.10128,3.46842
169472.00000,4.09058,3.46335
169536.00000,4.07891,3.45963
169600.00000,4.06740,3.45322
169664.00000,4.05797,3.45170
169728.00000,4.04870,3.44887
169792.00000,4.03869,3.44304
169856.00000,4.02993,3.43931
169920.00000,4.01836,3.43437
169984.00000,4.00974,3.42922
170048.00000,3.99677,3.42653
170112.00000,3.98734,3.42399
170176.00000,3.97934,3.42402
170240.00000,3.97132,3.41967
170304.00000,3.95856,3.41680
170368.00000,3.94997,3.41369
170432.00000,3.93764,3.40894
170496.00000,3.92970,3.40763
170560.00000,3.92313,3.40242
170624.00000,3.91819,3.40063
170688.00000,3.90705,3.39425
170752.00000,3.89813,3.39120
170816.00000,3.88681,3.38555
170880.00000,3.87226,3.38226
170944.00000,3.86460,3.37781
171008.00000,3.85544,3.37491
171072.00000,3.84705,3.36963
171136.00000,3.83544,3.36353
171200.00000,3.83167,3.36420
171264.00000,3.82247,3.36038
171328.00000,3.81043,3.35456
171392.00000,3.79855,3.34715
171456.00000,3.78773,3.34372
171520.00000,3.77502,3.34091
171584.00000,3.76682,3.33711
171648.00000,3.76243,3.33676
171712.00000,3.75705,3.33440
171776.00000,3.74999,3.33381
171840.00000,3.74035,3.33198
171904.00000,3.73041,3.33158
171968.00000,3.72076,3.32605
172032.00000,3.70998,3.32085
172096.00000,3.69600,3.31508
172160.00000,3.68771,3.31103
172224.00000,3.67489,3.30671
172288.00000,3.66567,3.30293
172352.00000,3.65760,3.29809
172416.00000,3.64412,3.29146
172480.00000,3.63181,3.28378
172544.00000,3.62193,3.27792
172608.00000,3.61262,3.27168
172672.00000,3.60157,3.26609
172736.00000,3.59187,3.26369
172800.00000,3.58567,3.26101
172864.00000,3.57811,3.25725
172928.00000,3.56946,3.25566
172992.00000,3.56298,3.25058
173056.00000,3.55560,3.24667
173120.00000,3.55049,3.24520
173184.00000,3.54177,3.24217
173248.00000,3.52943,3.23830
173312.00000,3.51837,3.23124
173376.00000,3.51151,3.23171
173440.00000,3.50513,3.23125
173504.00000,3.49202,3.22340
173568.00000,3.48463,3.21733
173632.00000,3.47791,3.21268
173696.00000,3.46706,3.21326
173760.00000,3.45474,3.20367
173824.00000,3.44656,3.20405
173888.00000,3.44080,3.20081
173952.00000,3.43377,3.19403
174016.00000,3.42718,3.19162
174080.00000,3.41762,3.18937
174144.00000,3.41325,3.18796
174208.00000,3.40174,3.17956
174272.00000,3.39180,3.17164
174336.00000,3.38523,3.17017
174400.00000,3.37484,3.16789
174464.00000,3.36878,3.16458
174528.00000,3.35909,3.15837
174592.00000,3.35362,3.15788
174656.00000,3.34117,3.15428
174720.00000,3.33328,3.15221
174784.00000,3.32418,3.15158
174848.00000,3.31422,3.14775
174912.00000,3.30258,3.14151
174976.00000,3.29581,3.14034
175040.00000,3.28427,3.13357
175104.00000,3.27391,3.12950
175168.00000,3.26697,3.12623
175232.00000,3.26034,3.12251
175296.00000,3.25222,3.11621
175360.00000,3.24016,3.10914
175424.00000,3.22870,3.10538
175488.00000,3.21887,3.10303
175552.00000,3.20652,3.09666
175616.00000,3.20301,3.09639
175680.00000,3.19127,3.09152
175744.00000,3.18535,3.09027
175808.00000,3.18227,3.08953
175872.00000,3.16943,3.08219
175936.00000,3.15916,3.07853
176000.00000,3.15240,3.07466
176064.00000,3.13917,3.06550
176128.00000,3.12689,3.05864
176192.00000,3.11684,3.05363
176256.00000,3.10982,3.05000
176320.00000,3.09952,3.04321
176384.00000,3.08832,3.03741
176448.00000,3.08008,3.03694
176512.00000,3.07361,3.03100
176576.00000,3.06211,3.02754
176640.00000,3.05220,3.02318
176704.00000,3.04177,3.01814
176768.00000,3.03044,3.01383
176832.00000,3.02286,3.00966
176896.00000,3.01308,3.00311
176960.00000,3.00843,3.00637
177024.00000,2.99594,3.00100
177088.00000,2.98753,3.00024
177152.00000,2.97810,2.99699
177216.00000,2.96890,2.99288
177280.00000,2.95578,2.98667
177344.00000,2.94787,2.98397
177408.00000,2.93748,2.98153
177472.00000,2.92474,2.97317
177536.00000,2.91533,2.97088
177600.00000,2.90982,2.96851
177664.00000,2.89995,2.96560
177728.00000,2.89176,2.96380
177792.00000,2.87586,2.95571
177856.00000,2.86679,2.94947
177920.00000,2.85723,2.94762
177984.00000,2.84323,2.93931
178048.00000,2.83349,2.93695
178112.00000,2.82363,2.93277
178176.00000,2.81532,2.93134
178240.00000,2.80601,2.92477
178304.00000,2.79642,2.91937
178368.00000,2.78795,2.91687
178432.00000,2.77954,2.90985
178496.00000,2.77361,2.90751
178560.00000,2.76313,2.90179
178624.00000,2.75198,2.89693
178688.00000,2.74631,2.89548
178752.00000,2.73544,2.88760
178816.00000,2.72302,2.88267
178880.00000,2.71396,2.87715
178944.00000,2.70734,2.87636
179008.00000,2.69713,2.87313
179072.00000,2.68743,2.86725
179136.00000,2.67659,2.86074
179200.00000,2.66809,2.85714
179264.00000,2.65889,2.85282
179328.00000,2.65296,2.84954
179392.00000,2.64849,2.85354
179456.00000,2.63921,2.84779
179520.00000,2.63018,2.84342
179584.00000,2.62264,2.83944
179648.00000,2.61013,2.83242
179712.00000,2.60098,2.82900
179776.00000,2.58916,2.82140
179840.00000,2.57854,2.81191
179904.00000,2.57021,2.80587
179968.00000,2.56032,2.79971
180032.00000,2.55034,2.78852
180096.00000,2.53797,2.78016
180160.00000,2.52785,2.77694
180224.00000,2.51657,2.76842
180288.00000,2.50455,2.76198
180352.00000,2.49486,2.75615
180416.00000,2.48529,2.75811
180480.00000,2.47653,2.75136
180544.00000,2.46272,2.74095
180608.00000,2.45059,2.73522
180672.00000,2.43602,2.72722
180736.00000,2.42482,2.72147
180800.00000,2.41489,2.71212
180864.00000,2.40736,2.70713
180928.00000,2.39711,2.69937
180992.00000,2.38504,2.69243
181056.00000,2.37853,2.69144
181120.00000,2.36540,2.68216
181184.00000,2.35778,2.68115
181248.00000,2.34628,2.67480
181312.00000,2.33479,2.66801
181376.00000,2.32699,2.66612
181440.00000,2.31757,2.65935
181504.00000,2.30831,2.65450
181568.00000,2.29737,2.64852
181632.00000,2.28681,2.64142
181696.00000,2.27036,2.63267
181760.00000,2.25677,2.62403
181824.00000,2.24609,2.61712
181888.00000,2.23099,2.60767
181952.00000,2.22142,2.59902
182016.00000,2.21347,2.59820
182080.00000,2.20309,2.59343
182144.00000,2.19332,2.59229
182208.00000,2.18677,2.58860
182272.00000,2.17412,2.57727
182336.00000,2.16265,2.56970
182400.00000,2.15281,2.56697
182464.00000,2.14423,2.56392
182528.00000,2.13648,2.55747
182592.00000,2.12654,2.55388
182656.00000,2.11412,2.54370
182720.00000,2.10289,2.53539
182784.00000,2.09403,2.53144
182848.00000,2.08520,2.52192
182912.00000,2.07603,2.51376
182976.00000,2.06789,2.51172
183040.00000,2.05755,2.50716
183104.00000,2.04739,2.50517
183168.00000,2.03777,2.50228
183232.00000,2.02491,2.49795
183296.00000,2.01439,2.49267
183360.00000,2.00836,2.49106
183424.00000,2.00027,2.48651
183488.00000,1.99316,2.48408
183552.00000,1.97928,2.47556
183616.00000,1.96776,2.47006
183680.00000,1.95199,2.45872
183744.00000,1.94392,2.45206
183808.00000,1.93240,2.44405
183872.00000,1.92318,2.44127
183936.00000,1.91203,2.42794
184000.00000,1.90225,2.42312
184064.00000,1.89179,2.42047
184128.00000,1.88289,2.41469
184192.00000,1.87474,2.40894
184256.00000,1.86431,2.40275
184320.00000,1.85294,2.39382
184384.00000,1.84521,2.38808
184448.00000,1.83471,2.38181
184512.00000,1.82527,2.37878
184576.00000,1.81929,2.37627
184640.00000,1.81175,2.37332
184704.00000,1.80472,2.36636
184768.00000,1.79580,2.36120
184832.00000,1.78830,2.35598
184896.00000,1.78018,2.35272
184960.00000,1.76985,2.34923
185024.00000,1.75955,2.33765
185088.00000,1.74959,2.33077
185152.00000,1.73813,2.31751
185216.00000,1.72637,2.30934
185280.00000,1.71449,2.29961
185344.00000,1.70731,2.29768
185408.00000,1.69854,2.29012
185472.00000,1.69081,2.28640
185536.00000,1.68167,2.28001
185600.00000,1.67392,2.27385
185664.00000,1.66448,2.26474
185728.00000,1.65519,2.25802
185792.00000,1.64881,2.25604
185856.00000,1.63505,2.24854
185920.00000,1.62761,2.24009
185984.00000,1.61972,2.23288
186048.00000,1.60753,2.22497
186112.00000,1.59943,2.22019
186176.00000,1.58905,2.21325
186240.00000,1.58111,2.21233
186304.00000,1.57432,2.20719
186368.00000,1.56296,2.19501
186432.00000,1.55701,2.19531
186496.00000,1.54783,2.18476
186560.00000,1.53954,2.17914
186624.00000,1.53367,2.17673
186688.00000,1.52018,2.16691
186752.00000,1.51498,2.15852
186816.00000,1.50622,2.15132
186880.00000,1.49775,2.14139
186944.00000,1.48776,2.13521
187008.00000,1.48155,2.13446
187072.00000,1.47139,2.12690
187136.00000,1.46360,2.12106
187200.00000,1.45492,2.11216
187264.00000,1.44476,2.10865
187328.00000,1.43739,2.10749
187392.00000,1.42746,2.09529
187456.00000,1.41946,2.08998
187520.00000,1.40995,2.08465
187584.00000,1.40096,2.07653
187648.00000,1.38759,2.06198
187712.00000,1.37972,2.05372
187776.00000,1.36588,2.04206
187840.00000,1.35614,2.03548
187904.00000,1.34820,2.03415
187968.00000,1.33756,2.02203
188032.00000,1.32491,2.01060
188096.00000,1.31791,2.00321
188160.00000,1.30812,1.99342
188224.00000,1.29806,1.98176
188288.00000,1.29097,1.97539
188352.00000,1.28763,1.98077
188416.00000,1.27914,1.97442
188480.00000,1.26429,1.96026
188544.00000,1.25494,1.94942
188608.00000,1.24490,1.94190
188672.00000,1.23954,1.93396
188736.00000,1.22861,1.91867
188800.00000,1.21835,1.91127
188864.00000,1.20948,1.90510
188928.00000,1.20226,1.90247
188992.00000,1.19227,1.88979
189056.00000,1.18384,1.88775
189120.00000,1.17766,1.87914
189184.00000,1.17064,1.87474
189248.00000,1.16363,1.86703
189312.00000,1.15612,1.86272
189376.00000,1.14458,1.84948
189440.00000,1.13692,1.84127
189504.00000,1.12974,1.83620
189568.00000,1.12413,1.83677
189632.00000,1.11267,1.82603
189696.00000,1.10046,1.80852
189760.00000,1.09302,1.79742
189824.00000,1.08431,1.79078
189888.00000,1.07484,1.78162
189952.00000,1.06428,1.77204
190016.00000,1.05667,1.76548
190080.00000,1.04691,1.75195
190144.00000,1.03777,1.74452
190208.00000,1.02912,1.73484
190272.00000,1.02132,1.72177
190336.00000,1.01382,1.70616
190400.00000,1.00415,1.69528
190464.00000,0.99309,1.67876
190528.00000,0.98693,1.67866
190592.00000,0.97786,1.66894
190656.00000,0.96438,1.64958
190720.00000,0.95815,1.64248
190784.00000,0.94433,1.62601
190848.00000,0.93771,1.61793
190912.00000,0.93312,1.60499
190976.00000,0.92444,1.59695
191040.00000,0.91305,1.58050
191104.00000,0.90526,1.57257
191168.00000,0.89716,1.56258
191232.00000,0.88846,1.55311
191296.00000,0.87993,1.53544
191360.00000,0.86830,1.51855
191424.00000,0.85487,1.49559
191488.00000,0.84479,1.48662
191552.00000,0.83436,1.47721
191616.00000,0.82770,1.47125
191680.00000,0.81800,1.45761
191744.00000,0.81089,1.44864
191808.00000,0.80341,1.43989
191872.00000,0.79383,1.42950
191936.00000,0.78430,1.41569
192000.00000,0.77815,1.41390
192064.00000,0.77415,1.40423
192128.00000,0.76510,1.39146
192192.00000,0.76074,1.38951
192256.00000,0.75093,1.37543
192320.00000,0.74266,1.36535
192384.00000,0.72848,1.34802
192448.00000,0.72076,1.34504
192512.00000,0.71422,1.33704
192576.00000,0.70132,1.30909
192640.00000,0.69394,1.30417
192704.00000,0.68578,1.29002
192768.00000,0.68088,1.28523
192832.00000,0.67723,1.29066
192896.00000,0.67241,1.29018
192960.00000,0.65974,1.27102
193024.00000,0.64672,1.25159
193088.00000,0.63860,1.24757
193152.00000,0.62893,1.23604
193216.00000,0.62287,1.22876
193280.00000,0.61849,1.23092
193344.00000,0.60816,1.21309
193408.00000,0.59916,1.19844
193472.00000,0.59263,1.18873
193536.00000,0.58594,1.18693
193600.00000,0.57773,1.17808
193664.00000,0.57421,1.17529
193728.00000,0.56820,1.18059
193792.00000,0.55419,1.15382
193856.00000,0.54150,1.12707
193920.00000,0.53202,1.10913
193984.00000,0.52637,1.10186
194048.00000,0.52034,1.09488
194112.00000,0.51718,1.10427
194176.00000,0.50973,1.08266
194240.00000,0.50105,1.06911
194304.00000,0.48744,1.04164
194368.00000,0.47758,1.02269
194432.00000,0.47151,1.01537
194496.00000,0.46580,1.01548
194560.00000,0.45829,1.00362
194624.00000,0.45108,0.98746
194688.00000,0.44186,0.96907
194752.00000,0.43927,0.96650
194816.00000,0.43387,0.95629
194880.00000,0.42647,0.95266
194944.00000,0.42342,0.95456
195008.00000,0.40824,0.91960
195072.00000,0.40028,0.89631
195136.00000,0.39471,0.89949
195200.00000,0.38610,0.88560
195264.00000,0.37634,0.87472
195328.00000,0.36492,0.84243
195392.00000,0.35615,0.82187
195456.00000,0.35211,0.82733
195520.00000,0.34402,0.81439
195584.00000,0.33813,0.79168
195648.00000,0.32786,0.76408
195712.00000,0.31915,0.75505
195776.00000,0.30639,0.72541
195840.00000,0.30244,0.75622
195904.00000,0.29543,0.71971
195968.00000,0.28457,0.68231
196032.00000,0.27144,0.63068
196096.00000,0.25888,0.58411
196160.00000,0.25259,0.56999
196224.00000,0.24095,0.50615
196288.00000,0.22692,0.45474
196352.00000,0.22215,0.46512
196416.00000,0.20592,0.36220
196480.00000,0.19496,0.33276
196544.00000,0.18592,0.31157
196608.00000,0.18041,0.28834


==> data/cardinality_rescaled.csv <==
x,mu,std
0.00000,0.01511,0.02465
64.00000,0.02316,0.03488
128.00000,0.03080,0.04440
192.00000,0.03796,0.05331
256.00000,0.04513,0.06176
320.00000,0.05186,0.06972
384.00000,0.05815,0.07645
448.00000,0.06444,0.08300
512.00000,0.07030,0.08847
576.00000,0.07616,0.09398
640.00000,0.08183,0.09915
704.00000,0.08738,0.10408
768.00000,0.09288,0.10903
832.00000,0.09803,0.11332
896.00000,0.10310,0.11707
960.00000,0.10806,0.12088
1024.00000,0.11283,0.12453
1088.00000,0.11771,0.12818
1152.00000,0.12240,0.13167
1216.00000,0.12689,0.13461
1280.00000,0.13133,0.13779
1344.00000,0.13589,0.14097
1408.00000,0.14011,0.14383
1472.00000,0.14415,0.14651
1536.00000,0.14838,0.14918
1600.00000,0.15231,0.15133
1664.00000,0.15626,0.15366
1728.00000,0.16037,0.15601
1792.00000,0.16436,0.15821
1856.00000,0.16832,0.16042
1920.00000,0.17224,0.16255
1984.00000,0.17617,0.16467
2048.00000,0.17984,0.16653
2112.00000,0.18355,0.16837
2176.00000,0.18739,0.17039
2240.00000,0.19099,0.17224
2304.00000,0.19475,0.17416
2368.00000,0.19827,0.17593
2432.00000,0.20175,0.17766
2496.00000,0.20539,0.17939
2560.00000,0.20877,0.18098
2624.00000,0.21234,0.18255
2688.00000,0.21578,0.18408
2752.00000,0.21923,0.18557
2816.00000,0.22263,0.18718
2880.00000,0.22599,0.18854
2944.00000,0.22925,0.19001
3008.00000,0.23243,0.19138
3072.00000,0.23572,0.19283
3136.00000,0.23887,0.19414
3200.00000,0.24184,0.19527
3264.00000,0.24495,0.19668
3328.00000,0.24795,0.19787
3392.00000,0.25096,0.19902
3456.00000,0.25393,0.20027
3520.00000,0.25693,0.20139
3584.00000,0.25980,0.20242
3648.00000,0.26263,0.20339
3712.00000,0.26558,0.20436
3776.00000,0.26859,0.20545
3840.00000,0.27141,0.20640
3904.00000,0.27431,0.20745
3968.00000,0.27729,0.20845
4032.00000,0.28004,0.20936
4096.00000,0.28279,0.21023
4160.00000,0.28549,0.21109
4224.00000,0.28832,0.21192
4288.00000,0.29095,0.21281
4352.00000,0.29362,0.21360
4416.00000,0.29632,0.21453
4480.00000,0.29913,0.21532
4544.00000,0.30161,0.21610
4608.00000,0.30411,0.21682
4672.00000,0.30658,0.21750
4736.00000,0.30915,0.21817
4800.00000,0.31159,0.21895
4864.00000,0.31413,0.21967
4928.00000,0.31666,0.22029
4992.00000,0.31920,0.22086
5056.00000,0.32165,0.22154
5120.00000,0.32416,0.22225
5184.00000,0.32665,0.22288
5248.00000,0.32893,0.22360
5312.00000,0.33131,0.22421
5376.00000,0.33355,0.22487
5440.00000,0.33578,0.22542
5504.00000,0.33799,0.22589
5568.00000,0.34035,0.22643
5632.00000,0.34268,0.22705
5696.00000,0.34504,0.22759
5760.00000,0.34730,0.22801
5824.00000,0.34963,0.22856
5888.00000,0.35187,0.22903
5952.00000,0.35409,0.22948
6016.00000,0.35636,0.22994
6080.00000,0.35858,0.23029
6144.00000,0.36075,0.23072
6208.00000,0.36290,0.23104
6272.00000,0.36497,0.23141
6336.00000,0.36711,0.23180
6400.00000,0.36929,0.23231
6464.00000,0.37135,0.23265
6528.00000,0.37343,0.23314
6592.00000,0.37551,0.23344
6656.00000,0.37755,0.23378
6720.00000,0.37964,0.23402
6784.00000,0.38159,0.23431
6848.00000,0.38366,0.23461
6912.00000,0.38569,0.23493
6976.00000,0.38788,0.23532
7040.00000,0.38987,0.23569
7104.00000,0.39193,0.23590
7168.00000,0.39383,0.23619
7232.00000,0.39579,0.23651
7296.00000,0.39782,0.23668
7360.00000,0.39976,0.23692
7424.00000,0.40173,0.23721
7488.00000,0.40368,0.23737
7552.00000,0.40558,0.23754
7616.00000,0.40750,0.23781
7680.00000,0.40938,0.23806
7744.00000,0.41131,0.23836
7808.00000,0.41321,0.23859
7872.00000,0.41514,0.23877
7936.00000,0.41712,0.23896
8000.00000,0.41901,0.23913
8064.00000,0.42088,0.23925
8128.00000,0.42272,0.23950
8192.00000,0.42448,0.23971
8256.00000,0.42635,0.23990
8320.00000,0.42832,0.24013
8384.00000,0.43009,0.24030
8448.00000,0.43191,0.24050
8512.00000,0.43370,0.24062
8576.00000,0.43553,0.24075
8640.00000,0.43731,0.24093
8704.00000,0.43894,0.24102
8768.00000,0.44071,0.24117
8832.00000,0.44250,0.24129
8896.00000,0.44432,0.24145
8960.00000,0.44605,0.24164
9024.00000,0.44772,0.24180
9088.00000,0.44937,0.24196
9152.00000,0.45118,0.24214
9216.00000,0.45283,0.24229
9280.00000,0.45442,0.24245
9344.00000,0.45616,0.24254
9408.00000,0.45784,0.24272
9472.00000,0.45941,0.24272
9536.00000,0.46112,0.24283
9600.00000,0.46265,0.24297
9664.00000,0.46421,0.24305
9728.00000,0.46583,0.24310
9792.00000,0.46744,0.24321
9856.00000,0.46908,0.24336
9920.00000,0.47066,0.24352
9984.00000,0.47220,0.24351
10048.00000,0.47379,0.24360
10112.00000,0.47524,0.24364
10176.00000,0.47689,0.24369
10240.00000,0.47850,0.24375
10304.00000,0.48000,0.24387
10368.00000,0.48163,0.24398
10432.00000,0.48311,0.24400
10496.00000,0.48469,0.24409
10560.00000,0.48617,0.24410
10624.00000,0.48767,0.24412
10688.00000,0.48922,0.24418
10752.00000,0.49082,0.24420
10816.00000,0.49233,0.24426
10880.00000,0.49378,0.24442
10944.00000,0.49526,0.24434
11008.00000,0.49671,0.24442
11072.00000,0.49810,0.24439
11136.00000,0.49952,0.24444
11200.00000,0.50105,0.24450
11264.00000,0.50257,0.24455
11328.00000,0.50404,0.24457
11392.00000,0.50552,0.24461
11456.00000,0.50700,0.24468
11520.00000,0.50843,0.24472
11584.00000,0.50985,0.24475
11648.00000,0.51123,0.24473
11712.00000,0.51264,0.24473
11776.00000,0.51414,0.24467
11840.00000,0.51550,0.24467
11904.00000,0.51690,0.24468
11968.00000,0.51838,0.24463
12032.00000,0.51981,0.24459
12096.00000,0.52118,0.24458
12160.00000,0.52252,0.24463
12224.00000,0.52392,0.24456
12288.00000,0.52531,0.24449
12352.00000,0.52663,0.24446
12416.00000,0.52795,0.24448
12480.00000,0.52931,0.24443
12544.00000,0.53052,0.24437
12608.00000,0.53184,0.24443
12672.00000,0.53314,0.24447
12736.00000,0.53444,0.24446
12800.00000,0.53578,0.24443
12864.00000,0.53712,0.24441
12928.00000,0.53838,0.24440
12992.00000,0.53969,0.24448
13056.00000,0.54106,0.24443
13120.00000,0.54236,0.24443
13184.00000,0.54362,0.24437
13248.00000,0.54497,0.24437
13312.00000,0.54628,0.24433
13376.00000,0.54751,0.24425
13440.00000,0.54885,0.24418
13504.00000,0.55014,0.24414
13568.00000,0.55140,0.24413
13632.00000,0.55267,0.24413
13696.00000,0.55395,0.24398
13760.00000,0.55520,0.24386
13824.00000,0.55646,0.24379
13888.00000,0.55769,0.24382
13952.00000,0.55890,0.24381
14016.00000,0.56015,0.24379
14080.00000,0.56140,0.24377
14144.00000,0.56264,0.24381
14208.00000,0.56389,0.24374
14272.00000,0.56506,0.24370
14336.00000,0.56621,0.24362
14400.00000,0.56744,0.24354
14464.00000,0.56867,0.24344
14528.00000,0.56982,0.24337
14592.00000,0.57107,0.24334
14656.00000,0.57223,0.24322
14720.00000,0.57350,0.24321
14784.00000,0.57470,0.24317
14848.00000,0.57587,0.24313
14912.00000,0.57706,0.24303
14976.00000,0.57818,0.24295
15040.00000,0.57925,0.24290
15104.00000,0.58040,0.24271
15168.00000,0.58148,0.24264
15232.00000,0.58262,0.24256
15296.00000,0.58378,0.24246
15360.00000,0.58497,0.24241
15424.00000,0.58607,0.24235
15488.00000,0.58728,0.24236
15552.00000,0.58837,0.24224
15616.00000,0.58950,0.24212
15680.00000,0.59063,0.24198
15744.00000,0.59173,0.24194
15808.00000,0.59284,0.24187
15872.00000,0.59401,0.24183
15936.00000,0.59509,0.24173
16000.00000,0.59633,0.24164
16064.00000,0.59745,0.24157
16128.00000,0.59862,0.24145
16192.00000,0.59971,0.24130
16256.00000,0.60081,0.24127
16320.00000,0.60193,0.24120
16384.00000,0.60304,0.24111
16448.00000,0.60418,0.24103
16512.00000,0.60528,0.24091
16576.00000,0.60636,0.24078
16640.00000,0.60748,0.24066
16704.00000,0.60866,0.24051
16768.00000,0.60971,0.24040
16832.00000,0.61082,0.24029
16896.00000,0.61189,0.24015
16960.00000,0.61299,0.24005
17024.00000,0.61409,0.23997
17088.00000,0.61507,0.23990
17152.00000,0.61616,0.23984
17216.00000,0.61723,0.23977
17280.00000,0.61825,0.23957
17344.00000,0.61932,0.23954
17408.00000,0.62038,0.23945
17472.00000,0.62143,0.23934
17536.00000,0.62246,0.23922
17600.00000,0.62350,0.23916
17664.00000,0.62455,0.23900
17728.00000,0.62560,0.23888
17792.00000,0.62654,0.23875
17856.00000,0.62765,0.23866
17920.00000,0.62878,0.23857
17984.00000,0.62990,0.23845
18048.00000,0.63090,0.23837
18112.00000,0.63198,0.23826
18176.00000,0.63298,0.23810
18240.00000,0.63401,0.23797
18304.00000,0.63499,0.23791
18368.00000,0.63604,0.23778
18432.00000,0.63702,0.23770
18496.00000,0.63801,0.23757
18560.00000,0.63902,0.23740
18624.00000,0.64005,0.23726
18688.00000,0.64104,0.23720
18752.00000,0.64203,0.23709
18816.00000,0.64302,0.23697
18880.00000,0.64402,0.23686
18944.00000,0.64499,0.23672
19008.00000,0.64599,0.23664
19072.00000,0.64698,0.23646
19136.00000,0.64790,0.23627
19200.00000,0.64896,0.23620
19264.00000,0.64998,0.23607
19328.00000,0.65090,0.23588
19392.00000,0.65189,0.23572
19456.00000,0.65293,0.23545
19520.00000,0.65393,0.23540
19584.00000,0.65486,0.23526
19648.00000,0.65583,0.23514
19712.00000,0.65679,0.23501
19776.00000,0.65781,0.23492
19840.00000,0.65880,0.23472
19904.00000,0.65978,0.23461
19968.00000,0.66072,0.23449
20032.00000,0.66169,0.23436
20096.00000,0.66266,0.23423
20160.00000,0.66370,0.23404
20224.00000,0.66459,0.23395
20288.00000,0.66558,0.23381
20352.00000,0.66650,0.23360
20416.00000,0.66746,0.23346
20480.00000,0.66843,0.23333
20544.00000,0.66939,0.23319
20608.00000,0.67040,0.23299
20672.00000,0.67135,0.23293
20736.00000,0.67235,0.23283
20800.00000,0.67330,0.23271
20864.00000,0.67427,0.23265
20928.00000,0.67526,0.23255
20992.00000,0.67610,0.23243
21056.00000,0.67700,0.23228
21120.00000,0.67791,0.23215
21184.00000,0.67900,0.23202
21248.00000,0.67989,0.23189
21312.00000,0.68076,0.23173
21376.00000,0.68170,0.23152
21440.00000,0.68265,0.23132
21504.00000,0.68362,0.23118
21568.00000,0.68449,0.23102
21632.00000,0.68553,0.23087
21696.00000,0.68642,0.23070
21760.00000,0.68732,0.23050
21824.00000,0.68820,0.23040
21888.00000,0.68911,0.23024
21952.00000,0.68997,0.23005
22016.00000,0.69084,0.22988
22080.00000,0.69184,0.22967
22144.00000,0.69270,0.22951
22208.00000,0.69360,0.22935
22272.00000,0.69456,0.22922
22336.00000,0.69537,0.22914
22400.00000,0.69626,0.22887
22464.00000,0.69710,0.22874
22528.00000,0.69801,0.22854
22592.00000,0.69887,0.22833
22656.00000,0.69981,0.22815
22720.00000,0.70065,0.22799
22784.00000,0.70153,0.22775
22848.00000,0.70243,0.22753
22912.00000,0.70324,0.22732
22976.00000,0.70414,0.22712
23040.00000,0.70503,0.22698
23104.00000,0.70595,0.22678
23168.00000,0.70674,0.22657
23232.00000,0.70762,0.22635
23296.00000,0.70847,0.22619
23360.00000,0.70931,0.22602
23424.00000,0.71022,0.22585
23488.00000,0.71104,0.22565
23552.00000,0.71193,0.22546
23616.00000,0.71281,0.22539
23680.00000,0.71372,0.22532
23744.00000,0.71453,0.22511
23808.00000,0.71544,0.22491
23872.00000,0.71626,0.22473
23936.00000,0.71718,0.22461
24000.00000,0.71805,0.22441
24064.00000,0.71896,0.22421
24128.00000,0.71986,0.22403
24192.00000,0.72070,0.22377
24256.00000,0.72157,0.22361
24320.00000,0.72239,0.22342
24384.00000,0.72319,0.22320
24448.00000,0.72401,0.22296
24512.00000,0.72495,0.22283
24576.00000,0.72575,0.22265
24640.00000,0.72658,0.22240
24704.00000,0.72744,0.22219
24768.00000,0.72829,0.22195
24832.00000,0.72910,0.22179
24896.00000,0.72996,0.22160
24960.00000,0.73075,0.22136
25024.00000,0.73161,0.22114
25088.00000,0.73237,0.22092
25152.00000,0.73317,0.22074
25216.00000,0.73395,0.22051
25280.00000,0.73484,0.22041
25344.00000,0.73570,0.22024
25408.00000,0.73657,0.22002
25472.00000,0.73739,0.21987
25536.00000,0.73818,0.21971
25600.00000,0.73902,0.21947
25664.00000,0.73984,0.21930
25728.00000,0.74075,0.21910
25792.00000,0.74152,0.21886
25856.00000,0.74241,0.21870
25920.00000,0.74316,0.21855
25984.00000,0.74406,0.21830
26048.00000,0.74489,0.21809
26112.00000,0.74575,0.21788
26176.00000,0.74652,0.21754
26240.00000,0.74731,0.21730
26304.00000,0.74808,0.21703
26368.00000,0.74885,0.21684
26432.00000,0.74970,0.21663
26496.00000,0.75048,0.21643
26560.00000,0.75132,0.21615
26624.00000,0.75208,0.21589
26688.00000,0.75287,0.21562
26752.00000,0.75365,0.21544
26816.00000,0.75445,0.21523
26880.00000,0.75524,0.21497
26944.00000,0.75599,0.21478
27008.00000,0.75678,0.21451
27072.00000,0.75757,0.21429
27136.00000,0.75842,0.21408
27200.00000,0.75924,0.21387
27264.00000,0.75999,0.21355
27328.00000,0.76075,0.21333
27392.00000,0.76156,0.21306
27456.00000,0.76232,0.21284
27520.00000,0.76301,0.21261
27584.00000,0.76383,0.21234
27648.00000,0.76452,0.21214
27712.00000,0.76526,0.21187
27776.00000,0.76604,0.21174
27840.00000,0.76673,0.21156
27904.00000,0.76747,0.21134
27968.00000,0.76831,0.21111
28032.00000,0.76904,0.21086
28096.00000,0.76970,0.21057
28160.00000,0.77039,0.21037
28224.00000,0.77105,0.21011
28288.00000,0.77179,0.20991
28352.00000,0.77250,0.20967
28416.00000,0.77329,0.20935
28480.00000,0.77402,0.20905
28544.00000,0.77486,0.20887
28608.00000,0.77556,0.20860
28672.00000,0.77635,0.20838
28736.00000,0.77710,0.20814
28800.00000,0.77785,0.20776
28864.00000,0.77860,0.20755
28928.00000,0.77938,0.20733
28992.00000,0.78014,0.20704
29056.00000,0.78078,0.20682
29120.00000,0.78142,0.20659
29184.00000,0.78225,0.20633
29248.00000,0.78302,0.20612
29312.00000,0.78380,0.20584
29376.00000,0.78457,0.20553
29440.00000,0.78533,0.20526
29504.00000,0.78610,0.20499
29568.00000,0.78682,0.20473
29632.00000,0.78756,0.20454
29696.00000,0.78818,0.20432
29760.00000,0.78890,0.20408
29824.00000,0.78955,0.20378
29888.00000,0.79028,0.20356
29952.00000,0.79107,0.20335
30016.00000,0.79179,0.20307
30080.00000,0.79250,0.20285
30144.00000,0.79323,0.20253
30208.00000,0.79398,0.20225
30272.00000,0.79464,0.20205
30336.00000,0.79531,0.20178
30400.00000,0.79603,0.20157
30464.00000,0.79668,0.20132
30528.00000,0.79735,0.20098
30592.00000,0.79805,0.20071
30656.00000,0.79873,0.20046
30720.00000,0.79937,0.20012
30784.00000,0.80009,0.19990
30848.00000,0.80084,0.19960
30912.00000,0.80156,0.19930
30976.00000,0.80235,0.19903
31040.00000,0.80306,0.19878
31104.00000,0.80376,0.19854
31168.00000,0.80440,0.19831
31232.00000,0.80505,0.19810
31296.00000,0.80572,0.19779
31360.00000,0.80645,0.19751
31424.00000,0.80715,0.19723
31488.00000,0.80785,0.19698
31552.00000,0.80862,0.19678
31616.00000,0.80927,0.19647
31680.00000,0.81001,0.19619
31744.00000,0.81070,0.19598
31808.00000,0.81125,0.19565
31872.00000,0.81200,0.19543
31936.00000,0.81261,0.19510
32000.00000,0.81316,0.19482
32064.00000,0.81378,0.19457
32128.00000,0.81445,0.19431
32192.00000,0.81518,0.19404
32256.00000,0.81577,0.19371
32320.00000,0.81649,0.19340
32384.00000,0.81711,0.19311
32448.00000,0.81766,0.19281
32512.00000,0.81836,0.19250
32576.00000,0.81904,0.19220
32640.00000,0.81976,0.19198
32704.00000,0.82044,0.19174
32768.00000,0.82111,0.19151
32832.00000,0.82176,0.19130
32896.00000,0.82235,0.19103
32960.00000,0.82300,0.19084
33024.00000,0.82356,0.19053
33088.00000,0.82416,0.19024
33152.00000,0.82479,0.18995
33216.00000,0.82542,0.18967
33280.00000,0.82609,0.18950
33344.00000,0.82676,0.18928
33408.00000,0.82737,0.18907
33472.00000,0.82796,0.18883
33536.00000,0.82857,0.18860
33600.00000,0.82923,0.18819
33664.00000,0.82978,0.18780
33728.00000,0.83033,0.18754
33792.00000,0.83084,0.18729
33856.00000,0.83135,0.18705
33920.00000,0.83193,0.18680
33984.00000,0.83258,0.18651
34048.00000,0.83309,0.18626
34112.00000,0.83367,0.18599
34176.00000,0.83428,0.18580
34240.00000,0.83480,0.18549
34304.00000,0.83538,0.18521
34368.00000,0.83599,0.18499
34432.00000,0.83660,0.18459
34496.00000,0.83721,0.18430
34560.00000,0.83780,0.18407
34624.00000,0.83828,0.18376
34688.00000,0.83881,0.18348
34752.00000,0.83938,0.18321
34816.00000,0.83998,0.18281
34880.00000,0.84061,0.18257
34944.00000,0.84131,0.18226
35008.00000,0.84188,0.18206
35072.00000,0.84236,0.18184
35136.00000,0.84287,0.18151
35200.00000,0.84339,0.18125
35264.00000,0.84382,0.18101
35328.00000,0.84438,0.18070
35392.00000,0.84491,0.18044
35456.00000,0.84540,0.18014
35520.00000,0.84594,0.17991
35584.00000,0.84651,0.17960
35648.00000,0.84698,0.17927
35712.00000,0.84758,0.17905
35776.00000,0.84813,0.17882
35840.00000,0.84859,0.17851
35904.00000,0.84919,0.17818
35968.00000,0.84972,0.17790
36032.00000,0.85027,0.17767
36096.00000,0.85082,0.17726
36160.00000,0.85127,0.17701
36224.00000,0.85174,0.17668
36288.00000,0.85225,0.17643
36352.00000,0.85273,0.17616
36416.00000,0.85326,0.17583
36480.00000,0.85371,0.17546
36544.00000,0.85419,0.17520
36608.00000,0.85471,0.17495
36672.00000,0.85519,0.17464
36736.00000,0.85563,0.17441
36800.00000,0.85612,0.17408
36864.00000,0.85658,0.17374
36928.00000,0.85704,0.17339
36992.00000,0.85753,0.17308
37056.00000,0.85800,0.17282
37120.00000,0.85855,0.17249
37184.00000,0.85907,0.17216
37248.00000,0.85958,0.17182
37312.00000,0.85999,0.17154
37376.00000,0.86042,0.17124
37440.00000,0.86090,0.17100
37504.00000,0.86142,0.17072
37568.00000,0.86193,0.17047
37632.00000,0.86249,0.17020
37696.00000,0.86293,0.16996
37760.00000,0.86336,0.16969
37824.00000,0.86380,0.16936
37888.00000,0.86424,0.16915
37952.00000,0.86477,0.16885
38016.00000,0.86522,0.16859
38080.00000,0.86568,0.16834
38144.00000,0.86622,0.16811
38208.00000,0.86663,0.16783
38272.00000,0.86704,0.16753
38336.00000,0.86750,0.16724
38400.00000,0.86794,0.16697
38464.00000,0.86835,0.16683
38528.00000,0.86874,0.16654
38592.00000,0.86918,0.16625
38656.00000,0.86967,0.16592
38720.00000,0.87002,0.16569
38784.00000,0.87050,0.16544
38848.00000,0.87092,0.16512
38912.00000,0.87138,0.16482
38976.00000,0.87171,0.16449
39040.00000,0.87215,0.16425
39104.00000,0.87259,0.16392
39168.00000,0.87295,0.16366
39232.00000,0.87333,0.16339
39296.00000,0.87376,0.16304
39360.00000,0.87420,0.16273
39424.00000,0.87465,0.16244
39488.00000,0.87510,0.16220
39552.00000,0.87545,0.16190
39616.00000,0.87585,0.16162
39680.00000,0.87606,0.16132
39744.00000,0.87644,0.16101
39808.00000,0.87688,0.16072
39872.00000,0.87730,0.16045
39936.00000,0.87767,0.16013
40000.00000,0.87803,0.15986
40064.00000,0.87842,0.15961
40128.00000,0.87887,0.15931
40192.00000,0.87912,0.15898
40256.00000,0.87949,0.15881
40320.00000,0.87991,0.15853
40384.00000,0.88025,0.15823
40448.00000,0.88062,0.15811
40512.00000,0.88090,0.15787
40576.00000,0.88129,0.15762
40640.00000,0.88159,0.15739
40704.00000,0.88190,0.15716
40768.00000,0.88227,0.15688
40832.00000,0.88266,0.15659
40896.00000,0.88293,0.15632
40960.00000,0.88327,0.15598
41024.00000,0.88371,0.15564
41088.00000,0.88411,0.15535
41152.00000,0.88447,0.15510
41216.00000,0.88482,0.15486
41280.00000,0.88517,0.15468
41344.00000,0.88552,0.15448
41408.00000,0.88592,0.15429
41472.00000,0.88618,0.15398
41536.00000,0.88661,0.15380
41600.00000,0.88700,0.15346
41664.00000,0.88730,0.15321
41728.00000,0.88770,0.15298
41792.00000,0.88805,0.15270
41856.00000,0.88827,0.15245
41920.00000,0.88852,0.15217
41984.00000,0.88883,0.15195
42048.00000,0.88900,0.15170
42112.00000,0.88936,0.15131
42176.00000,0.88970,0.15107
42240.00000,0.88991,0.15089
42304.00000,0.89028,0.15057
42368.00000,0.89049,0.15031
42432.00000,0.89088,0.15002
42496.00000,0.89125,0.14976
42560.00000,0.89150,0.14951
42624.00000,0.89179,0.14924
42688.00000,0.89213,0.14900
42752.00000,0.89236,0.14880
42816.00000,0.89254,0.14855
42880.00000,0.89284,0.14834
42944.00000,0.89316,0.14817
43008.00000,0.89342,0.14795
43072.00000,0.89366,0.14765
43136.00000,0.89391,0.14737
43200.00000,0.89425,0.14706
43264.00000,0.89460,0.14689
43328.00000,0.89484,0.14663
43392.00000,0.89502,0.14649
43456.00000,0.89526,0.14624
43520.00000,0.89561,0.14593
43584.00000,0.89595,0.14568
43648.00000,0.89629,0.14541
43712.00000,0.89663,0.14514
43776.00000,0.89692,0.14496
43840.00000,0.89719,0.14473
43904.00000,0.89753,0.14455
43968.00000,0.89777,0.14429
44032.00000,0.89807,0.14407
44096.00000,0.89836,0.14385
44160.00000,0.89869,0.14364
44224.00000,0.89900,0.14340
44288.00000,0.89924,0.14317
44352.00000,0.89950,0.14295
44416.00000,0.89974,0.14269
44480.00000,0.90001,0.14240
44544.00000,0.90020,0.14212
44608.00000,0.90033,0.14190
44672.00000,0.90063,0.14167
44736.00000,0.90085,0.14139
44800.00000,0.90112,0.14121
44864.00000,0.90133,0.14103
44928.00000,0.90173,0.14075
44992.00000,0.90204,0.14051
45056.00000,0.90233,0.14014
45120.00000,0.90258,0.13999
45184.00000,0.90282,0.13985
45248.00000,0.90303,0.13960
45312.00000,0.90318,0.13929
45376.00000,0.90347,0.13901
45440.00000,0.90372,0.13874
45504.00000,0.90392,0.13858
45568.00000,0.90410,0.13843
45632.00000,0.90434,0.13818
45696.00000,0.90453,0.13797
45760.00000,0.90472,0.13775
45824.00000,0.90490,0.13759
45888.00000,0.90518,0.13732
45952.00000,0.90540,0.13713
46016.00000,0.90553,0.13694
46080.00000,0.90565,0.13668
46144.00000,0.90581,0.13651
46208.00000,0.90608,0.13635
46272.00000,0.90621,0.13612
46336.00000,0.90646,0.13597
46400.00000,0.90674,0.13569
46464.00000,0.90700,0.13538
46528.00000,0.90715,0.13527
46592.00000,0.90725,0.13502
46656.00000,0.90759,0.13460
46720.00000,0.90782,0.13440
46784.00000,0.90801,0.13422
46848.00000,0.90827,0.13399
46912.00000,0.90852,0.13372
46976.00000,0.90866,0.13353
47040.00000,0.90876,0.13326
47104.00000,0.90886,0.13317
47168.00000,0.90897,0.13310
47232.00000,0.90915,0.13291
47296.00000,0.90933,0.13274
47360.00000,0.90944,0.13253
47424.00000,0.90963,0.13231
47488.00000,0.90983,0.13203
47552.00000,0.91004,0.13182
47616.00000,0.91015,0.13160
47680.00000,0.91039,0.13132
47744.00000,0.91046,0.13114
47808.00000,0.91064,0.13090
47872.00000,0.91089,0.13063
47936.00000,0.91104,0.13042
48000.00000,0.91112,0.13020
48064.00000,0.91123,0.12995
48128.00000,0.91145,0.12970
48192.00000,0.91152,0.12944
48256.00000,0.91166,0.12922
48320.00000,0.91187,0.12895
48384.00000,0.91207,0.12889
48448.00000,0.91214,0.12870
48512.00000,0.91233,0.12856
48576.00000,0.91256,0.12835
48640.00000,0.91263,0.12822
48704.00000,0.91286,0.12801
48768.00000,0.91299,0.12778
48832.00000,0.91311,0.12763
48896.00000,0.91326,0.12746
48960.00000,0.91347,0.12730
49024.00000,0.91361,0.12720
49088.00000,0.91379,0.12698
49152.00000,0.91394,0.12672
49216.00000,0.91418,0.12650
49280.00000,0.91427,0.12639
49344.00000,0.91441,0.12620
49408.00000,0.91449,0.12601
49472.00000,0.91459,0.12585
49536.00000,0.91475,0.12557
49600.00000,0.91486,0.12530
49664.00000,0.91497,0.12513
49728.00000,0.91505,0.12492
49792.00000,0.91511,0.12485
49856.00000,0.91524,0.12467
49920.00000,0.91538,0.12434
49984.00000,0.91554,0.12417
50048.00000,0.91566,0.12405
50112.00000,0.91575,0.12395
50176.00000,0.91584,0.12378
50240.00000,0.91601,0.12356
50304.00000,0.91612,0.12335
50368.00000,0.91628,0.12314
50432.00000,0.91655,0.12298
50496.00000,0.91666,0.12278
50560.00000,0.91677,0.12266
50624.00000,0.91693,0.12246
50688.00000,0.91715,0.12230
50752.00000,0.91729,0.12215
50816.00000,0.91746,0.12195
50880.00000,0.91762,0.12180
50944.00000,0.91774,0.12169
51008.00000,0.91786,0.12158
51072.00000,0.91789,0.12146
51136.00000,0.91797,0.12137
51200.00000,0.91803,0.12127
51264.00000,0.91813,0.12101
51328.00000,0.91818,0.12085
51392.00000,0.91828,0.12071
51456.00000,0.91839,0.12052
51520.00000,0.91849,0.12039
51584.00000,0.91857,0.12021
51648.00000,0.91869,0.12015
51712.00000,0.91883,0.12001
51776.00000,0.91900,0.11978
51840.00000,0.91920,0.11954
51904.00000,0.91929,0.11936
51968.00000,0.91926,0.11929
52032.00000,0.91937,0.11906
52096.00000,0.91932,0.11898
52160.00000,0.91943,0.11878
52224.00000,0.91945,0.11867
52288.00000,0.91958,0.11845
52352.00000,0.91967,0.11831
52416.00000,0.91977,0.11817
52480.00000,0.91983,0.11805
52544.00000,0.91996,0.11783
52608.00000,0.91995,0.11776
52672.00000,0.92012,0.11757
52736.00000,0.92014,0.11740
52800.00000,0.92020,0.11733
52864.00000,0.92031,0.11722
52928.00000,0.92026,0.11715
52992.00000,0.92037,0.11699
53056.00000,0.92036,0.11690
53120.00000,0.92038,0.11682
53184.00000,0.92050,0.11654
53248.00000,0.92054,0.11635
53312.00000,0.92069,0.11620
53376.00000,0.92073,0.11600
53440.00000,0.92077,0.11591
53504.00000,0.92086,0.11591
53568.00000,0.92090,0.11569
53632.00000,0.92099,0.11558
53696.00000,0.92102,0.11554
53760.00000,0.92105,0.11538
53824.00000,0.92114,0.11536
53888.00000,0.92111,0.11522
53952.00000,0.92108,0.11520
54016.00000,0.92109,0.11504
54080.00000,0.92118,0.11489
54144.00000,0.92122,0.11477
54208.00000,0.92130,0.11464
54272.00000,0.92133,0.11462
54336.00000,0.92143,0.11460
54400.00000,0.92146,0.11449
54464.00000,0.92143,0.11455
54528.00000,0.92156,0.11439
54592.00000,0.92165,0.11430
54656.00000,0.92172,0.11418
54720.00000,0.92176,0.11418
54784.00000,0.92173,0.11414
54848.00000,0.92178,0.11416
54912.00000,0.92183,0.11421
54976.00000,0.92175,0.11411
55040.00000,0.92186,0.11392
55104.00000,0.92182,0.11395
55168.00000,0.92187,0.11384
55232.00000,0.92189,0.11377
55296.00000,0.92186,0.11367
55360.00000,0.92207,0.11359
55424.00000,0.92221,0.11347
55488.00000,0.92222,0.11347
55552.00000,0.92236,0.11330
55616.00000,0.92237,0.11313
55680.00000,0.92233,0.11316
55744.00000,0.92231,0.11306
55808.00000,0.92223,0.11298
55872.00000,0.92216,0.11304
55936.00000,0.92220,0.11293
56000.00000,0.92220,0.11290
56064.00000,0.92211,0.11278
56128.00000,0.92220,0.11288
56192.00000,0.92223,0.11276
56256.00000,0.92220,0.11263
56320.00000,0.92220,0.11271
56384.00000,0.92224,0.11262
56448.00000,0.92228,0.11256
56512.00000,0.92221,0.11252
56576.00000,0.92221,0.11249
56640.00000,0.92226,0.11243
56704.00000,0.92238,0.11229
56768.00000,0.92231,0.11227
56832.00000,0.92230,0.11216
56896.00000,0.92224,0.11217
56960.00000,0.92231,0.11210
57024.00000,0.92225,0.11201
57088.00000,0.92229,0.11205
57152.00000,0.92228,0.11209
57216.00000,0.92221,0.11213
57280.00000,0.92224,0.11208
57344.00000,0.92228,0.11207
57408.00000,0.92223,0.11201
57472.00000,0.92225,0.11192
57536.00000,0.92225,0.11165
57600.00000,0.92226,0.11171
57664.00000,0.92224,0.11169
57728.00000,0.92224,0.11174
57792.00000,0.92234,0.11146
57856.00000,0.92228,0.11138
57920.00000,0.92221,0.11145
57984.00000,0.92226,0.11142
58048.00000,0.92227,0.11136
58112.00000,0.92222,0.11126
58176.00000,0.92220,0.11130
58240.00000,0.92224,0.11128
58304.00000,0.92225,0.11116
58368.00000,0.92218,0.11107
58432.00000,0.92218,0.11111
58496.00000,0.92215,0.11107
58560.00000,0.92218,0.11090
58624.00000,0.92223,0.11076
58688.00000,0.92224,0.11060
58752.00000,0.92229,0.11051
58816.00000,0.92233,0.11039
58880.00000,0.92236,0.11027
58944.00000,0.92227,0.11016
59008.00000,0.92229,0.11009
59072.00000,0.92227,0.10993
59136.00000,0.92224,0.10993
59200.00000,0.92214,0.11002
59264.00000,0.92217,0.11002
59328.00000,0.92212,0.11007
59392.00000,0.92212,0.11004
59456.00000,0.92212,0.11005
59520.00000,0.92203,0.11006
59584.00000,0.92193,0.11019
59648.00000,0.92203,0.11002
59712.00000,0.92201,0.10999
59776.00000,0.92194,0.11005
59840.00000,0.92195,0.11001
59904.00000,0.92187,0.11005
59968.00000,0.92176,0.11014
60032.00000,0.92176,0.11026
60096.00000,0.92165,0.11034
60160.00000,0.92166,0.11038
60224.00000,0.92159,0.11050
60288.00000,0.92151,0.11063
60352.00000,0.92142,0.11063
60416.00000,0.92133,0.11070
60480.00000,0.92127,0.11076
60544.00000,0.92126,0.11066
60608.00000,0.92120,0.11072
60672.00000,0.92117,0.11082
60736.00000,0.92110,0.11079
60800.00000,0.92114,0.11068
60864.00000,0.92110,0.11074
60928.00000,0.92116,0.11086
60992.00000,0.92113,0.11090
61056.00000,0.92110,0.11100
61120.00000,0.92099,0.11108
61184.00000,0.92093,0.11103
61248.00000,0.92082,0.11098
61312.00000,0.92071,0.11104
61376.00000,0.92060,0.11109
61440.00000,0.92066,0.11116
61504.00000,0.92055,0.11108
61568.00000,0.92049,0.11105
61632.00000,0.92050,0.11109
61696.00000,0.92034,0.11110
61760.00000,0.92033,0.11097
61824.00000,0.92019,0.11098
61888.00000,0.92017,0.11091
61952.00000,0.92004,0.11084
62016.00000,0.92003,0.11103
62080.00000,0.91989,0.11104
62144.00000,0.91994,0.11092
62208.00000,0.91987,0.11092
62272.00000,0.91980,0.11075
62336.00000,0.91977,0.11077
62400.00000,0.91969,0.11085
62464.00000,0.91962,0.11097
62528.00000,0.91947,0.11108
62592.00000,0.91939,0.11117
62656.00000,0.91938,0.11118
62720.00000,0.91933,0.11114
62784.00000,0.91919,0.11115
62848.00000,0.91907,0.11122
62912.00000,0.91889,0.11128
62976.00000,0.91886,0.11126
63040.00000,0.91889,0.11107
63104.00000,0.91885,0.11092
63168.00000,0.91885,0.11086
63232.00000,0.91878,0.11085
63296.00000,0.91861,0.11086
63360.00000,0.91860,0.11084
63424.00000,0.91858,0.11099
63488.00000,0.91845,0.11100
63552.00000,0.91843,0.11095
63616.00000,0.91850,0.11091
63680.00000,0.91851,0.11083
63744.00000,0.91834,0.11095
63808.00000,0.91824,0.11105
63872.00000,0.91815,0.11108
63936.00000,0.91806,0.11110
64000.00000,0.91802,0.11117
64064.00000,0.91788,0.11127
64128.00000,0.91790,0.11143
64192.00000,0.91779,0.11161
64256.00000,0.91764,0.11170
64320.00000,0.91761,0.11184
64384.00000,0.91748,0.11194
64448.00000,0.91736,0.11208
64512.00000,0.91738,0.11176
64576.00000,0.91735,0.11181
64640.00000,0.91727,0.11183
64704.00000,0.91718,0.11196
64768.00000,0.91706,0.11201
64832.00000,0.91685,0.11216
64896.00000,0.91680,0.11225
64960.00000,0.91669,0.11230
65024.00000,0.91660,0.11236
65088.00000,0.91652,0.11241
65152.00000,0.91644,0.11244
65216.00000,0.91642,0.11257
65280.00000,0.91632,0.11263
65344.00000,0.91631,0.11261
65408.00000,0.91620,0.11266
65472.00000,0.91613,0.11257
65536.00000,0.91608,0.11255
65600.00000,0.91604,0.11250
65664.00000,0.91593,0.11261
65728.00000,0.91569,0.11262
65792.00000,0.91556,0.11270
65856.00000,0.91549,0.11267
65920.00000,0.91528,0.11271
65984.00000,0.91520,0.11274
66048.00000,0.91516,0.11271
66112.00000,0.91513,0.11264
66176.00000,0.91512,0.11275
66240.00000,0.91505,0.11277
66304.00000,0.91498,0.11289
66368.00000,0.91477,0.11283
66432.00000,0.91459,0.11287
66496.00000,0.91449,0.11284
66560.00000,0.91446,0.11285
66624.00000,0.91433,0.11287
66688.00000,0.91414,0.11296
66752.00000,0.91409,0.11315
66816.00000,0.91392,0.11318
66880.00000,0.91383,0.11328
66944.00000,0.91361,0.11341
67008.00000,0.91347,0.11362
67072.00000,0.91326,0.11378
67136.00000,0.91307,0.11370
67200.00000,0.91303,0.11354
67264.00000,0.91288,0.11360
67328.00000,0.91264,0.11376
67392.00000,0.91254,0.11376
67456.00000,0.91245,0.11398
67520.00000,0.91228,0.11414
67584.00000,0.91226,0.11398
67648.00000,0.91219,0.11413
67712.00000,0.91200,0.11399
67776.00000,0.91189,0.11414
67840.00000,0.91187,0.11401
67904.00000,0.91173,0.11405
67968.00000,0.91171,0.11411
68032.00000,0.91167,0.11404
68096.00000,0.91149,0.11408
68160.00000,0.91141,0.11413
68224.00000,0.91123,0.11416
68288.00000,0.91107,0.11424
68352.00000,0.91093,0.11435
68416.00000,0.91084,0.11436
68480.00000,0.91073,0.11438
68544.00000,0.91058,0.11454
68608.00000,0.91051,0.11459
68672.00000,0.91041,0.11452
68736.00000,0.91031,0.11465
68800.00000,0.91032,0.11453
68864.00000,0.91024,0.11466
68928.00000,0.91017,0.11479
68992.00000,0.91003,0.11481
69056.00000,0.90993,0.11490
69120.00000,0.90975,0.11492
69184.00000,0.90962,0.11484
69248.00000,0.90951,0.11488
69312.00000,0.90920,0.11503
69376.00000,0.90910,0.11511
69440.00000,0.90892,0.11516
69504.00000,0.90885,0.11512
69568.00000,0.90873,0.11510
69632.00000,0.90861,0.11527
69696.00000,0.90854,0.11521
69760.00000,0.90836,0.11526
69824.00000,0.90825,0.11540
69888.00000,0.90807,0.11534
69952.00000,0.90797,0.11531
70016.00000,0.90785,0.11546
70080.00000,0.90766,0.11557
70144.00000,0.90759,0.11580
70208.00000,0.90747,0.11582
70272.00000,0.90735,0.11581
70336.00000,0.90729,0.11589
70400.00000,0.90712,0.11588
70464.00000,0.90688,0.11602
70528.00000,0.90681,0.11588
70592.00000,0.90668,0.11584
70656.00000,0.90658,0.11602
70720.00000,0.90650,0.11614
70784.00000,0.90627,0.11629
70848.00000,0.90601,0.11647
70912.00000,0.90585,0.11653
70976.00000,0.90585,0.11636
71040.00000,0.90578,0.11632
71104.00000,0.90560,0.11647
71168.00000,0.90549,0.11655
71232.00000,0.90528,0.11671
71296.00000,0.90511,0.11693
71360.00000,0.90499,0.11702
71424.00000,0.90487,0.11708
71488.00000,0.90462,0.11727
71552.00000,0.90455,0.11741
71616.00000,0.90435,0.11745
71680.00000,0.90413,0.11749
71744.00000,0.90394,0.11756
71808.00000,0.90381,0.11777
71872.00000,0.90364,0.11784
71936.00000,0.90351,0.11793
72000.00000,0.90347,0.11791
72064.00000,0.90347,0.11794
72128.00000,0.90334,0.11794
72192.00000,0.90322,0.11808
72256.00000,0.90302,0.11826
72320.00000,0.90283,0.11835
72384.00000,0.90272,0.11845
72448.00000,0.90257,0.11856
72512.00000,0.90238,0.11863
72576.00000,0.90228,0.11859
72640.00000,0.90214,0.11866
72704.00000,0.90202,0.11880
72768.00000,0.90195,0.11896
72832.00000,0.90182,0.11918
72896.00000,0.90157,0.11938
72960.00000,0.90146,0.11946
73024.00000,0.90126,0.11959
73088.00000,0.90116,0.11960
73152.00000,0.90093,0.11983
73216.00000,0.90078,0.11986
73280.00000,0.90061,0.11994
73344.00000,0.90050,0.12009
73408.00000,0.90035,0.12028
73472.00000,0.90024,0.12035
73536.00000,0.90018,0.12042
73600.00000,0.89990,0.12061
73664.00000,0.89988,0.12056
73728.00000,0.89984,0.12056
73792.00000,0.89958,0.12082
73856.00000,0.89941,0.12074
73920.00000,0.89920,0.12091
73984.00000,0.89908,0.12073
74048.00000,0.89901,0.12078
74112.00000,0.89880,0.12079
74176.00000,0.89862,0.12084
74240.00000,0.89855,0.12092
74304.00000,0.89840,0.12097
74368.00000,0.89818,0.12127
74432.00000,0.89811,0.12139
74496.00000,0.89797,0.12153
74560.00000,0.89788,0.12151
74624.00000,0.89778,0.12157
74688.00000,0.89756,0.12180
74752.00000,0.89735,0.12189
74816.00000,0.89732,0.12201
74880.00000,0.89714,0.12204
74944.00000,0.89704,0.12219
75008.00000,0.89695,0.12203
75072.00000,0.89684,0.12208
75136.00000,0.89661,0.12225
75200.00000,0.89637,0.12216
75264.00000,0.89617,0.12230
75328.00000,0.89612,0.12239
75392.00000,0.89600,0.12243
75456.00000,0.89585,0.12249
75520.00000,0.89580,0.12241
75584.00000,0.89564,0.12251
75648.00000,0.89540,0.12278
75712.00000,0.89512,0.12287
75776.00000,0.89501,0.12301
75840.00000,0.89475,0.12315
75904.00000,0.89468,0.12332
75968.00000,0.89464,0.12336
76032.00000,0.89447,0.12339
76096.00000,0.89427,0.12363
76160.00000,0.89404,0.12366
76224.00000,0.89383,0.12385
76288.00000,0.89366,0.12393
76352.00000,0.89334,0.12415
76416.00000,0.89314,0.12419
76480.00000,0.89298,0.12437
76544.00000,0.89283,0.12426
76608.00000,0.89262,0.12440
76672.00000,0.89236,0.12454
76736.00000,0.89224,0.12463
76800.00000,0.89201,0.12473
76864.00000,0.89183,0.12477
76928.00000,0.89164,0.12489
76992.00000,0.89153,0.12485
77056.00000,0.89135,0.12483
77120.00000,0.89111,0.12481
77184.00000,0.89096,0.12491
77248.00000,0.89076,0.12510
77312.00000,0.89046,0.12521
77376.00000,0.89024,0.12521
77440.00000,0.89000,0.12532
77504.00000,0.88976,0.12545
77568.00000,0.88971,0.12553
77632.00000,0.88966,0.12550
77696.00000,0.88948,0.12553
77760.00000,0.88932,0.12555
77824.00000,0.88913,0.12562
77888.00000,0.88893,0.12601
77952.00000,0.88881,0.12607
78016.00000,0.88861,0.12622
78080.00000,0.88836,0.12643
78144.00000,0.88815,0.12643
78208.00000,0.88800,0.12636
78272.00000,0.88774,0.12649
78336.00000,0.88761,0.12668
78400.00000,0.88743,0.12670
78464.00000,0.88733,0.12672
78528.00000,0.88706,0.12700
78592.00000,0.88681,0.12710
78656.00000,0.88659,0.12716
78720.00000,0.88629,0.12740
78784.00000,0.88609,0.12740
78848.00000,0.88599,0.12760
78912.00000,0.88587,0.12771
78976.00000,0.88575,0.12781
79040.00000,0.88539,0.12790
79104.00000,0.88533,0.12810
79168.00000,0.88532,0.12808
79232.00000,0.88516,0.12797
79296.00000,0.88500,0.12801
79360.00000,0.88484,0.12794
79424.00000,0.88478,0.12813
79488.00000,0.88451,0.12841
79552.00000,0.88433,0.12857
79616.00000,0.88403,0.12873
79680.00000,0.88387,0.12878
79744.00000,0.88374,0.12890
79808.00000,0.88357,0.12892
79872.00000,0.88334,0.12903
79936.00000,0.88304,0.12916
80000.00000,0.88282,0.12952
80064.00000,0.88268,0.12959
80128.00000,0.88235,0.12968
80192.00000,0.88206,0.12990
80256.00000,0.88185,0.12996
80320.00000,0.88159,0.13023
80384.00000,0.88127,0.13046
80448.00000,0.88106,0.13073
80512.00000,0.88081,0.13084
80576.00000,0.88060,0.13085
80640.00000,0.88017,0.13106
80704.00000,0.87998,0.13117
80768.00000,0.87979,0.13121
80832.00000,0.87952,0.13134
80896.00000,0.87939,0.13150
80960.00000,0.87910,0.13160
81024.00000,0.87892,0.13174
81088.00000,0.87859,0.13192
81152.00000,0.87839,0.13203
81216.00000,0.87810,0.13218
81280.00000,0.87780,0.13230
81344.00000,0.87764,0.13245
81408.00000,0.87748,0.13265
81472.00000,0.87725,0.13269
81536.00000,0.87717,0.13276
81600.00000,0.87680,0.13305
81664.00000,0.87659,0.13309
81728.00000,0.87643,0.13320
81792.00000,0.87617,0.13334
81856.00000,0.87582,0.13361
81920.00000,0.87554,0.13378
81984.00000,0.87543,0.13398
82048.00000,0.87519,0.13411
82112.00000,0.87501,0.13418
82176.00000,0.87480,0.13440
82240.00000,0.87459,0.13458
82304.00000,0.87439,0.13460
82368.00000,0.87424,0.13473
82432.00000,0.87399,0.13487
82496.00000,0.87366,0.13489
82560.00000,0.87347,0.13506
82624.00000,0.87342,0.13500
82688.00000,0.87322,0.13512
82752.00000,0.87288,0.13522
82816.00000,0.87251,0.13530
82880.00000,0.87238,0.13530
82944.00000,0.87211,0.13540
83008.00000,0.87189,0.13543
83072.00000,0.87170,0.13553
83136.00000,0.87154,0.13551
83200.00000,0.87142,0.13547
83264.00000,0.87117,0.13550
83328.00000,0.87091,0.13560
83392.00000,0.87078,0.13569
83456.00000,0.87076,0.13580
83520.00000,0.87060,0.13595
83584.00000,0.87035,0.13609
83648.00000,0.87009,0.13624
83712.00000,0.86992,0.13626
83776.00000,0.86972,0.13646
83840.00000,0.86928,0.13670
83904.00000,0.86896,0.13689
83968.00000,0.86870,0.13702
84032.00000,0.86848,0.13711
84096.00000,0.86830,0.13732
84160.00000,0.86795,0.13750
84224.00000,0.86773,0.13776
84288.00000,0.86770,0.13774
84352.00000,0.86726,0.13790
84416.00000,0.86713,0.13779
84480.00000,0.86685,0.13792
84544.00000,0.86657,0.13797
84608.00000,0.86632,0.13807
84672.00000,0.86604,0.13828
84736.00000,0.86594,0.13849
84800.00000,0.86574,0.13845
84864.00000,0.86536,0.13865
84928.00000,0.86508,0.13883
84992.00000,0.86482,0.13902
85056.00000,0.86463,0.13916
85120.00000,0.86432,0.13950
85184.00000,0.86416,0.13950
85248.00000,0.86391,0.13971
85312.00000,0.86371,0.13984
85376.00000,0.86340,0.13995
85440.00000,0.86327,0.14000
85504.00000,0.86302,0.14007
85568.00000,0.86275,0.14031
85632.00000,0.86260,0.14046
85696.00000,0.86232,0.14053
85760.00000,0.86219,0.14064
85824.00000,0.86206,0.14067
85888.00000,0.86175,0.14098
85952.00000,0.86144,0.14112
86016.00000,0.86122,0.14125
86080.00000,0.86117,0.14128
86144.00000,0.86103,0.14131
86208.00000,0.86075,0.14145
86272.00000,0.86039,0.14161
86336.00000,0.86031,0.14167
86400.00000,0.85994,0.14182
86464.00000,0.85971,0.14213
86528.00000,0.85945,0.14222
86592.00000,0.85929,0.14215
86656.00000,0.85901,0.14240
86720.00000,0.85874,0.14253
86784.00000,0.85848,0.14264
86848.00000,0.85829,0.14268
86912.00000,0.85812,0.14275
86976.00000,0.85778,0.14274
87040.00000,0.85757,0.14271
87104.00000,0.85720,0.14310
87168.00000,0.85693,0.14336
87232.00000,0.85663,0.14351
87296.00000,0.85636,0.14355
87360.00000,0.85612,0.14353
87424.00000,0.85579,0.14376
87488.00000,0.85545,0.14388
87552.00000,0.85534,0.14401
87616.00000,0.85510,0.14412
87680.00000,0.85480,0.14426
87744.00000,0.85459,0.14437
87808.00000,0.85438,0.14450
87872.00000,0.85415,0.14479
87936.00000,0.85401,0.14481
88000.00000,0.85380,0.14483
88064.00000,0.85355,0.14472
88128.00000,0.85328,0.14471
88192.00000,0.85301,0.14490
88256.00000,0.85279,0.14487
88320.00000,0.85262,0.14498
88384.00000,0.85240,0.14516
88448.00000,0.85211,0.14526
88512.00000,0.85194,0.14533
88576.00000,0.85157,0.14537
88640.00000,0.85129,0.14555
88704.00000,0.85102,0.14564
88768.00000,0.85088,0.14578
88832.00000,0.85057,0.14583
88896.00000,0.85033,0.14583
88960.00000,0.85005,0.14591
89024.00000,0.84988,0.14617
89088.00000,0.84964,0.14645
89152.00000,0.84930,0.14680
89216.00000,0.84912,0.14695
89280.00000,0.84882,0.14709
89344.00000,0.84872,0.14713
89408.00000,0.84846,0.14735
89472.00000,0.84816,0.14753
89536.00000,0.84786,0.14771
89600.00000,0.84765,0.14787
89664.00000,0.84744,0.14800
89728.00000,0.84723,0.14810
89792.00000,0.84690,0.14825
89856.00000,0.84663,0.14838
89920.00000,0.84642,0.14845
89984.00000,0.84618,0.14875
90048.00000,0.84575,0.14902
90112.00000,0.84555,0.14894
90176.00000,0.84523,0.14917
90240.00000,0.84498,0.14925
90304.00000,0.84476,0.14932
90368.00000,0.84438,0.14948
90432.00000,0.84409,0.14964
90496.00000,0.84389,0.14961
90560.00000,0.84363,0.14969
90624.00000,0.84328,0.14986
90688.00000,0.84306,0.14993
90752.00000,0.84290,0.14992
90816.00000,0.84277,0.15012
90880.00000,0.84266,0.15029
90944.00000,0.84236,0.15047
91008.00000,0.84208,0.15062
91072.00000,0.84181,0.15077
91136.00000,0.84149,0.15098
91200.00000,0.84117,0.15103
91264.00000,0.84086,0.15108
91328.00000,0.84060,0.15130
91392.00000,0.84029,0.15142
91456.00000,0.83998,0.15151
91520.00000,0.83972,0.15158
91584.00000,0.83935,0.15180
91648.00000,0.83901,0.15206
91712.00000,0.83861,0.15224
91776.00000,0.83833,0.15243
91840.00000,0.83792,0.15273
91904.00000,0.83747,0.15311
91968.00000,0.83718,0.15328
92032.00000,0.83686,0.15350
92096.00000,0.83650,0.15367
92160.00000,0.83611,0.15394
92224.00000,0.83591,0.15413
92288.00000,0.83566,0.15421
92352.00000,0.83536,0.15446
92416.00000,0.83501,0.15455
92480.00000,0.83477,0.15481
92544.00000,0.83459,0.15507
92608.00000,0.83430,0.15517
92672.00000,0.83399,0.15532
92736.00000,0.83375,0.15530
92800.00000,0.83337,0.15558
92864.00000,0.83310,0.15582
92928.00000,0.83279,0.15600
92992.00000,0.83247,0.15605
93056.00000,0.83217,0.15612
93120.00000,0.83185,0.15622
93184.00000,0.83147,0.15644
93248.00000,0.83112,0.15659
93312.00000,0.83097,0.15671
93376.00000,0.83062,0.15696
93440.00000,0.83021,0.15718
93504.00000,0.83000,0.15716
93568.00000,0.82976,0.15725
93632.00000,0.82942,0.15736
93696.00000,0.82908,0.15747
93760.00000,0.82877,0.15764
93824.00000,0.82836,0.15798
93888.00000,0.82814,0.15818
93952.00000,0.82803,0.15807
94016.00000,0.82756,0.15849
94080.00000,0.82716,0.15878
94144.00000,0.82678,0.15881
94208.00000,0.82657,0.15874
94272.00000,0.82624,0.15908
94336.00000,0.82603,0.15929
94400.00000,0.82589,0.15938
94464.00000,0.82547,0.15971
94528.00000,0.82507,0.15990
94592.00000,0.82478,0.15995
94656.00000,0.82437,0.16019
94720.00000,0.82397,0.16046
94784.00000,0.82378,0.16041
94848.00000,0.82347,0.16054
94912.00000,0.82325,0.16072
94976.00000,0.82292,0.16090
95040.00000,0.82259,0.16113
95104.00000,0.82224,0.16135
95168.00000,0.82195,0.16149
95232.00000,0.82151,0.16169
95296.00000,0.82109,0.16184
95360.00000,0.82064,0.16204
95424.00000,0.82047,0.16213
95488.00000,0.82017,0.16227
95552.00000,0.81994,0.16239
95616.00000,0.81953,0.16270
95680.00000,0.81930,0.16278
95744.00000,0.81886,0.16280
95808.00000,0.81854,0.16296
95872.00000,0.81827,0.16308
95936.00000,0.81800,0.16318
96000.00000,0.81765,0.16324
96064.00000,0.81735,0.16333
96128.00000,0.81711,0.16360
96192.00000,0.81684,0.16381
96256.00000,0.81665,0.16385
96320.00000,0.81639,0.16406
96384.00000,0.81608,0.16427
96448.00000,0.81590,0.16431
96512.00000,0.81551,0.16445
96576.00000,0.81510,0.16475
96640.00000,0.81486,0.16470
96704.00000,0.81443,0.16481
96768.00000,0.81409,0.16482
96832.00000,0.81386,0.16492
96896.00000,0.81338,0.16503
96960.00000,0.81300,0.16520
97024.00000,0.81289,0.16538
97088.00000,0.81256,0.16562
97152.00000,0.81224,0.16583
97216.00000,0.81201,0.16588
97280.00000,0.81172,0.16602
97344.00000,0.81142,0.16609
97408.00000,0.81103,0.16637
97472.00000,0.81071,0.16659
97536.00000,0.81032,0.16667
97600.00000,0.81014,0.16687
97664.00000,0.80973,0.16696
97728.00000,0.80946,0.16700
97792.00000,0.80910,0.16704
97856.00000,0.80878,0.16712
97920.00000,0.80844,0.16731
97984.00000,0.80801,0.16769
98048.00000,0.80774,0.16764
98112.00000,0.80727,0.16786
98176.00000,0.80690,0.16803
98240.00000,0.80653,0.16825
98304.00000,0.80621,0.16857
98368.00000,0.80596,0.16885
98432.00000,0.80566,0.16894
98496.00000,0.80530,0.16912
98560.00000,0.80497,0.16928
98624.00000,0.80465,0.16954
98688.00000,0.80438,0.16961
98752.00000,0.80405,0.16971
98816.00000,0.80374,0.16993
98880.00000,0.80333,0.17019
98944.00000,0.80306,0.17027
99008.00000,0.80288,0.17050
99072.00000,0.80253,0.17077
99136.00000,0.80235,0.17087
99200.00000,0.80192,0.17112
99264.00000,0.80150,0.17145
99328.00000,0.80108,0.17151
99392.00000,0.80072,0.17164
99456.00000,0.80029,0.17200
99520.00000,0.79995,0.17233
99584.00000,0.79942,0.17266
99648.00000,0.79894,0.17295
99712.00000,0.79865,0.17308
99776.00000,0.79830,0.17327
99840.00000,0.79794,0.17348
99904.00000,0.79766,0.17374
99968.00000,0.79730,0.17399
100032.00000,0.79697,0.17405
100096.00000,0.79672,0.17403
100160.00000,0.79648,0.17409
100224.00000,0.79614,0.17434
100288.00000,0.79593,0.17443
100352.00000,0.79553,0.17456
100416.00000,0.79528,0.17474
100480.00000,0.79497,0.17478
100544.00000,0.79465,0.17505
100608.00000,0.79445,0.17523
100672.00000,0.79420,0.17535
100736.00000,0.79399,0.17532
100800.00000,0.79374,0.17558
100864.00000,0.79345,0.17573
100928.00000,0.79307,0.17615
100992.00000,0.79277,0.17643
101056.00000,0.79235,0.17665
101120.00000,0.79211,0.17666
101184.00000,0.79182,0.17679
101248.00000,0.79165,0.17674
101312.00000,0.79111,0.17702
101376.00000,0.79078,0.17713
101440.00000,0.79041,0.17725
101504.00000,0.79013,0.17739
101568.00000,0.78980,0.17777
101632.00000,0.78942,0.17801
101696.00000,0.78910,0.17819
101760.00000,0.78898,0.17814
101824.00000,0.78870,0.17824
101888.00000,0.78842,0.17846
101952.00000,0.78806,0.17867
102016.00000,0.78756,0.17881
102080.00000,0.78721,0.17913
102144.00000,0.78696,0.17932
102208.00000,0.78663,0.17946
102272.00000,0.78638,0.17948
102336.00000,0.78619,0.17962
102400.00000,0.78591,0.17986
102464.00000,0.78565,0.17994
102528.00000,0.78526,0.18024
102592.00000,0.78486,0.18047
102656.00000,0.78451,0.18075
102720.00000,0.78408,0.18076
102784.00000,0.78391,0.18079
102848.00000,0.78355,0.18093
102912.00000,0.78339,0.18099
102976.00000,0.78309,0.18105
103040.00000,0.78279,0.18103
103104.00000,0.78248,0.18124
103168.00000,0.78226,0.18145
103232.00000,0.78187,0.18161
103296.00000,0.78150,0.18182
103360.00000,0.78100,0.18196
103424.00000,0.78052,0.18225
103488.00000,0.78018,0.18238
103552.00000,0.77996,0.18241
103616.00000,0.77959,0.18256
103680.00000,0.77925,0.18278
103744.00000,0.77894,0.18299
103808.00000,0.77859,0.18304
103872.00000,0.77840,0.18323
103936.00000,0.77809,0.18331
104000.00000,0.77764,0.18344
104064.00000,0.77739,0.18344
104128.00000,0.77716,0.18350
104192.00000,0.77687,0.18367
104256.00000,0.77660,0.18346
104320.00000,0.77622,0.18375
104384.00000,0.77579,0.18397
104448.00000,0.77545,0.18406
104512.00000,0.77501,0.18429
104576.00000,0.77477,0.18446
104640.00000,0.77453,0.18446
104704.00000,0.77412,0.18464
104768.00000,0.77370,0.18488
104832.00000,0.77340,0.18498
104896.00000,0.77303,0.18520
104960.00000,0.77294,0.18538
105024.00000,0.77250,0.18557
105088.00000,0.77214,0.18571
105152.00000,0.77177,0.18580
105216.00000,0.77136,0.18605
105280.00000,0.77119,0.18603
105344.00000,0.77098,0.18620
105408.00000,0.77063,0.18646
105472.00000,0.77032,0.18662
105536.00000,0.77009,0.18664
105600.00000,0.76970,0.18669
105664.00000,0.76933,0.18681
105728.00000,0.76897,0.18700
105792.00000,0.76863,0.18730
105856.00000,0.76830,0.18740
105920.00000,0.76796,0.18751
105984.00000,0.76758,0.18767
106048.00000,0.76719,0.18783
106112.00000,0.76673,0.18799
106176.00000,0.76644,0.18805
106240.00000,0.76615,0.18812
106304.00000,0.76577,0.18824
106368.00000,0.76529,0.18842
106432.00000,0.76496,0.18864
106496.00000,0.76465,0.18881
106560.00000,0.76426,0.18898
106624.00000,0.76377,0.18895
106688.00000,0.76334,0.18931
106752.00000,0.76300,0.18963
106816.00000,0.76257,0.18975
106880.00000,0.76233,0.18983
106944.00000,0.76184,0.18982
107008.00000,0.76144,0.19019
107072.00000,0.76134,0.19006
107136.00000,0.76084,0.19024
107200.00000,0.76055,0.19044
107264.00000,0.76022,0.19059
107328.00000,0.75990,0.19085
107392.00000,0.75945,0.19113
107456.00000,0.75921,0.19127
107520.00000,0.75887,0.19135
107584.00000,0.75859,0.19136
107648.00000,0.75825,0.19150
107712.00000,0.75791,0.19149
107776.00000,0.75764,0.19163
107840.00000,0.75727,0.19182
107904.00000,0.75688,0.19185
107968.00000,0.75649,0.19201
108032.00000,0.75616,0.19220
108096.00000,0.75581,0.19234
108160.00000,0.75547,0.19246
108224.00000,0.75507,0.19278
108288.00000,0.75466,0.19306
108352.00000,0.75430,0.19323
108416.00000,0.75399,0.19353
108480.00000,0.75365,0.19379
108544.00000,0.75333,0.19381
108608.00000,0.75299,0.19372
108672.00000,0.75267,0.19368
108736.00000,0.75227,0.19380
108800.00000,0.75210,0.19399
108864.00000,0.75154,0.19409
108928.00000,0.75130,0.19427
108992.00000,0.75099,0.19444
109056.00000,0.75060,0.19476
109120.00000,0.75019,0.19498
109184.00000,0.74972,0.19489
109248.00000,0.74918,0.19534
109312.00000,0.74876,0.19548
109376.00000,0.74840,0.19553
109440.00000,0.74786,0.19558
109504.00000,0.74765,0.19567
109568.00000,0.74718,0.19583
109632.00000,0.74683,0.19609
109696.00000,0.74642,0.19611
109760.00000,0.74624,0.19634
109824.00000,0.74597,0.19658
109888.00000,0.74555,0.19674
109952.00000,0.74506,0.19710
110016.00000,0.74459,0.19727
110080.00000,0.74423,0.19749
110144.00000,0.74373,0.19762
110208.00000,0.74331,0.19762
110272.00000,0.74303,0.19776
110336.00000,0.74276,0.19782
110400.00000,0.74254,0.19793
110464.00000,0.74231,0.19792
110528.00000,0.74186,0.19812
110592.00000,0.74162,0.19833
110656.00000,0.74140,0.19843
110720.00000,0.74109,0.19856
110784.00000,0.74063,0.19862
110848.00000,0.74029,0.19865
110912.00000,0.74009,0.19888
110976.00000,0.73962,0.19901
111040.00000,0.73907,0.19917
111104.00000,0.73863,0.19936
111168.00000,0.73840,0.19946
111232.00000,0.73808,0.19955
111296.00000,0.73775,0.19982
111360.00000,0.73735,0.19990
111424.00000,0.73679,0.20019
111488.00000,0.73639,0.20028
111552.00000,0.73615,0.20035
111616.00000,0.73598,0.20036
111680.00000,0.73544,0.20055
111744.00000,0.73497,0.20065
111808.00000,0.73443,0.20077
111872.00000,0.73407,0.20074
111936.00000,0.73363,0.20078
112000.00000,0.73345,0.20080
112064.00000,0.73311,0.20085
112128.00000,0.73273,0.20105
112192.00000,0.73227,0.20117
112256.00000,0.73189,0.20123
112320.00000,0.73161,0.20128
112384.00000,0.73120,0.20135
112448.00000,0.73084,0.20150
112512.00000,0.73044,0.20169
112576.00000,0.73008,0.20190
112640.00000,0.72972,0.20200
112704.00000,0.72929,0.20226
112768.00000,0.72889,0.20240
112832.00000,0.72865,0.20240
112896.00000,0.72829,0.20251
112960.00000,0.72795,0.20255
113024.00000,0.72767,0.20257
113088.00000,0.72748,0.20264
113152.00000,0.72714,0.20276
113216.00000,0.72684,0.20296
113280.00000,0.72648,0.20294
113344.00000,0.72607,0.20320
113408.00000,0.72561,0.20340
113472.00000,0.72539,0.20349
113536.00000,0.72493,0.20365
113600.00000,0.72462,0.20403
113664.00000,0.72445,0.20414
113728.00000,0.72415,0.20428
113792.00000,0.72374,0.20462
113856.00000,0.72324,0.20487
113920.00000,0.72283,0.20489
113984.00000,0.72238,0.20513
114048.00000,0.72203,0.20527
114112.00000,0.72163,0.20531
114176.00000,0.72129,0.20548
114240.00000,0.72104,0.20552
114304.00000,0.72092,0.20555
114368.00000,0.72050,0.20567
114432.00000,0.72016,0.20559
114496.00000,0.71965,0.20568
114560.00000,0.71920,0.20587
114624.00000,0.71891,0.20596
114688.00000,0.71852,0.20618
114752.00000,0.71815,0.20628
114816.00000,0.71775,0.20651
114880.00000,0.71747,0.20661
114944.00000,0.71710,0.20665
115008.00000,0.71663,0.20694
115072.00000,0.71642,0.20701
115136.00000,0.71593,0.20729
115200.00000,0.71545,0.20751
115264.00000,0.71512,0.20765
115328.00000,0.71483,0.20785
115392.00000,0.71441,0.20801
115456.00000,0.71411,0.20812
115520.00000,0.71374,0.20835
115584.00000,0.71325,0.20845
115648.00000,0.71292,0.20855
115712.00000,0.71262,0.20847
115776.00000,0.71214,0.20890
115840.00000,0.71184,0.20912
115904.00000,0.71132,0.20942
115968.00000,0.71088,0.20952
116032.00000,0.71046,0.20975
116096.00000,0.71014,0.20982
116160.00000,0.70953,0.21005
116224.00000,0.70929,0.21001
116288.00000,0.70907,0.21003
116352.00000,0.70870,0.21000
116416.00000,0.70836,0.21021
116480.00000,0.70804,0.21021
116544.00000,0.70762,0.21034
116608.00000,0.70730,0.21044
116672.00000,0.70694,0.21059
116736.00000,0.70664,0.21066
116800.00000,0.70625,0.21089
116864.00000,0.70582,0.21087
116928.00000,0.70566,0.21082
116992.00000,0.70521,0.21095
117056.00000,0.70497,0.21104
117120.00000,0.70430,0.21130
117184.00000,0.70388,0.21163
117248.00000,0.70337,0.21180
117312.00000,0.70306,0.21183
117376.00000,0.70273,0.21192
117440.00000,0.70223,0.21211
117504.00000,0.70172,0.21224
117568.00000,0.70129,0.21222
117632.00000,0.70094,0.21226
117696.00000,0.70040,0.21240
117760.00000,0.70002,0.21268
117824.00000,0.69946,0.21283
117888.00000,0.69895,0.21282
117952.00000,0.69850,0.21305
118016.00000,0.69822,0.21328
118080.00000,0.69777,0.21337
118144.00000,0.69738,0.21360
118208.00000,0.69692,0.21379
118272.00000,0.69656,0.21393
118336.00000,0.69623,0.21401
118400.00000,0.69570,0.21412
118464.00000,0.69522,0.21433
118528.00000,0.69495,0.21405
118592.00000,0.69455,0.21413
118656.00000,0.69421,0.21431
118720.00000,0.69380,0.21443
118784.00000,0.69335,0.21448
118848.00000,0.69290,0.21434
118912.00000,0.69240,0.21445
118976.00000,0.69223,0.21459
119040.00000,0.69174,0.21485
119104.00000,0.69130,0.21496
119168.00000,0.69089,0.21494
119232.00000,0.69052,0.21517
119296.00000,0.69005,0.21528
119360.00000,0.68971,0.21544
119424.00000,0.68913,0.21548
119488.00000,0.68861,0.21557
119552.00000,0.68835,0.21558
119616.00000,0.68796,0.21569
119680.00000,0.68766,0.21573
119744.00000,0.68736,0.21574
119808.00000,0.68697,0.21576
119872.00000,0.68645,0.21594
119936.00000,0.68601,0.21616
120000.00000,0.68557,0.21629
120064.00000,0.68508,0.21647
120128.00000,0.68485,0.21651
120192.00000,0.68434,0.21654
120256.00000,0.68413,0.21656
120320.00000,0.68372,0.21662
120384.00000,0.68322,0.21674
120448.00000,0.68274,0.21690
120512.00000,0.68215,0.21701
120576.00000,0.68167,0.21718
120640.00000,0.68114,0.21737
120704.00000,0.68085,0.21741
120768.00000,0.68040,0.21746
120832.00000,0.68000,0.21735
120896.00000,0.67952,0.21747
120960.00000,0.67921,0.21743
121024.00000,0.67865,0.21784
121088.00000,0.67817,0.21786
121152.00000,0.67775,0.21818
121216.00000,0.67738,0.21811
121280.00000,0.67694,0.21814
121344.00000,0.67657,0.21832
121408.00000,0.67629,0.21843
121472.00000,0.67589,0.21842
121536.00000,0.67539,0.21860
121600.00000,0.67489,0.21878
121664.00000,0.67450,0.21887
121728.00000,0.67411,0.21885
121792.00000,0.67355,0.21890
121856.00000,0.67315,0.21903
121920.00000,0.67284,0.21934
121984.00000,0.67237,0.21939
122048.00000,0.67209,0.21955
122112.00000,0.67161,0.21962
122176.00000,0.67114,0.21994
122240.00000,0.67086,0.22006
122304.00000,0.67051,0.22021
122368.00000,0.67010,0.22026
122432.00000,0.66971,0.22059
122496.00000,0.66911,0.22056
122560.00000,0.66871,0.22057
122624.00000,0.66822,0.22072
122688.00000,0.66774,0.22098
122752.00000,0.66741,0.22120
122816.00000,0.66697,0.22121
122880.00000,0.66649,0.22143
122944.00000,0.66616,0.22143
123008.00000,0.66574,0.22163
123072.00000,0.66530,0.22185
123136.00000,0.66486,0.22180
123200.00000,0.66453,0.22167
123264.00000,0.66414,0.22181
123328.00000,0.66374,0.22213
123392.00000,0.66341,0.22213
123456.00000,0.66285,0.22237
123520.00000,0.66250,0.22249
123584.00000,0.66193,0.22276
123648.00000,0.66147,0.22283
123712.00000,0.66095,0.22301
123776.00000,0.66057,0.22306
123840.00000,0.66021,0.22321
123904.00000,0.65978,0.22323
123968.00000,0.65931,0.22360
124032.00000,0.65882,0.22385
124096.00000,0.65843,0.22389
124160.00000,0.65776,0.22414
124224.00000,0.65742,0.22413
124288.00000,0.65683,0.22434
124352.00000,0.65650,0.22446
124416.00000,0.65607,0.22439
124480.00000,0.65543,0.22448
124544.00000,0.65497,0.22464
124608.00000,0.65439,0.22488
124672.00000,0.65395,0.22495
124736.00000,0.65354,0.22507
124800.00000,0.65307,0.22509
124864.00000,0.65260,0.22522
124928.00000,0.65226,0.22528
124992.00000,0.65181,0.22530
125056.00000,0.65126,0.22533
125120.00000,0.65085,0.22550
125184.00000,0.65049,0.22570
125248.00000,0.64995,0.22561
125312.00000,0.64952,0.22568
125376.00000,0.64921,0.22573
125440.00000,0.64887,0.22585
125504.00000,0.64847,0.22600
125568.00000,0.64800,0.22612
125632.00000,0.64766,0.22620
125696.00000,0.64716,0.22635
125760.00000,0.64668,0.22643
125824.00000,0.64599,0.22674
125888.00000,0.64557,0.22681
125952.00000,0.64505,0.22678
126016.00000,0.64471,0.22690
126080.00000,0.64435,0.22680
126144.00000,0.64409,0.22673
126208.00000,0.64368,0.22695
126272.00000,0.64311,0.22713
126336.00000,0.64279,0.22717
126400.00000,0.64188,0.22730
126464.00000,0.64138,0.22741
126528.00000,0.64104,0.22753
126592.00000,0.64036,0.22762
126656.00000,0.64000,0.22770
126720.00000,0.63973,0.22766
126784.00000,0.63932,0.22780
126848.00000,0.63893,0.22798
126912.00000,0.63826,0.22811
126976.00000,0.63777,0.22821
127040.00000,0.63723,0.22828
127104.00000,0.63683,0.22857
127168.00000,0.63630,0.22864
127232.00000,0.63575,0.22868
127296.00000,0.63511,0.22871
127360.00000,0.63458,0.22907
127424.00000,0.63414,0.22917
127488.00000,0.63384,0.22925
127552.00000,0.63344,0.22942
127616.00000,0.63285,0.22937
127680.00000,0.63246,0.22948
127744.00000,0.63208,0.22969
127808.00000,0.63143,0.22979
127872.00000,0.63095,0.22983
127936.00000,0.63065,0.22999
128000.00000,0.63010,0.23003
128064.00000,0.62966,0.23000
128128.00000,0.62940,0.22992
128192.00000,0.62902,0.22995
128256.00000,0.62867,0.23003
128320.00000,0.62817,0.23001
128384.00000,0.62766,0.23037
128448.00000,0.62732,0.23053
128512.00000,0.62697,0.23044
128576.00000,0.62641,0.23079
128640.00000,0.62603,0.23079
128704.00000,0.62557,0.23097
128768.00000,0.62523,0.23107
128832.00000,0.62481,0.23102
128896.00000,0.62451,0.23121
128960.00000,0.62404,0.23123
129024.00000,0.62372,0.23120
129088.00000,0.62320,0.23131
129152.00000,0.62278,0.23154
129216.00000,0.62214,0.23172
129280.00000,0.62166,0.23176
129344.00000,0.62133,0.23152
129408.00000,0.62085,0.23172
129472.00000,0.62016,0.23196
129536.00000,0.61969,0.23215
129600.00000,0.61932,0.23247
129664.00000,0.61904,0.23260
129728.00000,0.61857,0.23277
129792.00000,0.61804,0.23293
129856.00000,0.61750,0.23290
129920.00000,0.61702,0.23312
129984.00000,0.61663,0.23331
130048.00000,0.61608,0.23338
130112.00000,0.61557,0.23333
130176.00000,0.61513,0.23339
130240.00000,0.61454,0.23339
130304.00000,0.61407,0.23355
130368.00000,0.61361,0.23355
130432.00000,0.61309,0.23373
130496.00000,0.61269,0.23400
130560.00000,0.61220,0.23409
130624.00000,0.61192,0.23404
130688.00000,0.61154,0.23418
130752.00000,0.61101,0.23421
130816.00000,0.61063,0.23418
130880.00000,0.61026,0.23409
130944.00000,0.60969,0.23412
131008.00000,0.60928,0.23428
131072.00000,0.60859,0.23445
131136.00000,0.60821,0.23454
131200.00000,0.60759,0.23455
131264.00000,0.60690,0.23461
131328.00000,0.60661,0.23476
131392.00000,0.60619,0.23482
131456.00000,0.60567,0.23493
131520.00000,0.60548,0.23494
131584.00000,0.60503,0.23498
131648.00000,0.60446,0.23508
131712.00000,0.60404,0.23527
131776.00000,0.60374,0.23538
131840.00000,0.60319,0.23539
131904.00000,0.60273,0.23556
131968.00000,0.60255,0.23534
132032.00000,0.60214,0.23541
132096.00000,0.60153,0.23567
132160.00000,0.60108,0.23577
132224.00000,0.60072,0.23611
132288.00000,0.60013,0.23628
132352.00000,0.59987,0.23617
132416.00000,0.59927,0.23641
132480.00000,0.59882,0.23646
132544.00000,0.59850,0.23649
132608.00000,0.59812,0.23642
132672.00000,0.59742,0.23661
132736.00000,0.59693,0.23674
132800.00000,0.59637,0.23680
132864.00000,0.59592,0.23686
132928.00000,0.59537,0.23681
132992.00000,0.59502,0.23681
133056.00000,0.59453,0.23692
133120.00000,0.59404,0.23697
133184.00000,0.59342,0.23697
133248.00000,0.59284,0.23709
133312.00000,0.59255,0.23696
133376.00000,0.59225,0.23709
133440.00000,0.59167,0.23727
133504.00000,0.59129,0.23743
133568.00000,0.59080,0.23742
133632.00000,0.59030,0.23763
133696.00000,0.58990,0.23749
133760.00000,0.58942,0.23761
133824.00000,0.58891,0.23787
133888.00000,0.58842,0.23805
133952.00000,0.58802,0.23831
134016.00000,0.58766,0.23825
134080.00000,0.58716,0.23825
134144.00000,0.58684,0.23820
134208.00000,0.58624,0.23836
134272.00000,0.58572,0.23853
134336.00000,0.58534,0.23849
134400.00000,0.58480,0.23877
134464.00000,0.58428,0.23891
134528.00000,0.58407,0.23870
134592.00000,0.58381,0.23867
134656.00000,0.58325,0.23875
134720.00000,0.58276,0.23880
134784.00000,0.58235,0.23877
134848.00000,0.58200,0.23872
134912.00000,0.58119,0.23892
134976.00000,0.58061,0.23900
135040.00000,0.58021,0.23896
135104.00000,0.57977,0.23904
135168.00000,0.57935,0.23903
135232.00000,0.57880,0.23899
135296.00000,0.57828,0.23894
135360.00000,0.57789,0.23911
135424.00000,0.57739,0.23917
135488.00000,0.57687,0.23958
135552.00000,0.57629,0.23965
135616.00000,0.57589,0.23983
135680.00000,0.57549,0.23995
135744.00000,0.57513,0.24000
135808.00000,0.57481,0.24004
135872.00000,0.57415,0.24005
135936.00000,0.57365,0.24014
136000.00000,0.57317,0.24032
136064.00000,0.57259,0.24050
136128.00000,0.57212,0.24052
136192.00000,0.57175,0.24049
136256.00000,0.57144,0.24060
136320.00000,0.57104,0.24074
136384.00000,0.57059,0.24099
136448.00000,0.57019,0.24116
136512.00000,0.56959,0.24120
136576.00000,0.56906,0.24123
136640.00000,0.56866,0.24135
136704.00000,0.56822,0.24152
136768.00000,0.56769,0.24159
136832.00000,0.56711,0.24175
136896.00000,0.56689,0.24188
136960.00000,0.56647,0.24172
137024.00000,0.56611,0.24188
137088.00000,0.56559,0.24187
137152.00000,0.56495,0.24201
137216.00000,0.56461,0.24193
137280.00000,0.56426,0.24201
137344.00000,0.56385,0.24215
137408.00000,0.56339,0.24249
137472.00000,0.56291,0.24244
137536.00000,0.56264,0.24246
137600.00000,0.56234,0.24254
137664.00000,0.56184,0.24252
137728.00000,0.56120,0.24265
137792.00000,0.56068,0.24296
137856.00000,0.56042,0.24281
137920.00000,0.55983,0.24288
137984.00000,0.55933,0.24306
138048.00000,0.55890,0.24306
138112.00000,0.55835,0.24322
138176.00000,0.55758,0.24342
138240.00000,0.55728,0.24356
138304.00000,0.55682,0.24359
138368.00000,0.55634,0.24375
138432.00000,0.55597,0.24378
138496.00000,0.55529,0.24396
138560.00000,0.55478,0.24400
138624.00000,0.55427,0.24417
138688.00000,0.55373,0.24412
138752.00000,0.55322,0.24424
138816.00000,0.55255,0.24431
138880.00000,0.55186,0.24453
138944.00000,0.55128,0.24470
139008.00000,0.55097,0.24492
139072.00000,0.55033,0.24500
139136.00000,0.54998,0.24524
139200.00000,0.54937,0.24525
139264.00000,0.54900,0.24530
139328.00000,0.54853,0.24538
139392.00000,0.54827,0.24549
139456.00000,0.54800,0.24535
139520.00000,0.54746,0.24539
139584.00000,0.54698,0.24551
139648.00000,0.54632,0.24552
139712.00000,0.54599,0.24550
139776.00000,0.54540,0.24575
139840.00000,0.54480,0.24587
139904.00000,0.54427,0.24588
139968.00000,0.54380,0.24595
140032.00000,0.54336,0.24607
140096.00000,0.54293,0.24613
140160.00000,0.54253,0.24629
140224.00000,0.54205,0.24629
140288.00000,0.54155,0.24652
140352.00000,0.54095,0.24685
140416.00000,0.54050,0.24711
140480.00000,0.53992,0.24705
140544.00000,0.53950,0.24735
140608.00000,0.53918,0.24726
140672.00000,0.53867,0.24744
140736.00000,0.53797,0.24754
140800.00000,0.53761,0.24762
140864.00000,0.53715,0.24758
140928.00000,0.53655,0.24767
140992.00000,0.53601,0.24795
141056.00000,0.53545,0.24782
141120.00000,0.53472,0.24797
141184.00000,0.53418,0.24785
141248.00000,0.53376,0.24782
141312.00000,0.53315,0.24781
141376.00000,0.53272,0.24783
141440.00000,0.53255,0.24793
141504.00000,0.53199,0.24802
141568.00000,0.53136,0.24808
141632.00000,0.53080,0.24821
141696.00000,0.53031,0.24820
141760.00000,0.52960,0.24824
141824.00000,0.52907,0.24840
141888.00000,0.52863,0.24854
141952.00000,0.52827,0.24861
142016.00000,0.52781,0.24856
142080.00000,0.52737,0.24858
142144.00000,0.52693,0.24879
142208.00000,0.52633,0.24866
142272.00000,0.52604,0.24880
142336.00000,0.52540,0.24894
142400.00000,0.52472,0.24894
142464.00000,0.52415,0.24907
142528.00000,0.52369,0.24904
142592.00000,0.52313,0.24921
142656.00000,0.52278,0.24926
142720.00000,0.52244,0.24929
142784.00000,0.52174,0.24933
142848.00000,0.52102,0.24933
142912.00000,0.52028,0.24923
142976.00000,0.51964,0.24923
143040.00000,0.51909,0.24934
143104.00000,0.51863,0.24920
143168.00000,0.51802,0.24937
143232.00000,0.51766,0.24936
143296.00000,0.51714,0.24941
143360.00000,0.51661,0.24952
143424.00000,0.51607,0.24962
143488.00000,0.51561,0.24952
143552.00000,0.51522,0.24964
143616.00000,0.51461,0.24955
143680.00000,0.51403,0.24968
143744.00000,0.51343,0.24969
143808.00000,0.51294,0.24970
143872.00000,0.51223,0.24968
143936.00000,0.51175,0.24973
144000.00000,0.51118,0.24979
144064.00000,0.51059,0.24989
144128.00000,0.51005,0.24977
144192.00000,0.50944,0.24990
144256.00000,0.50883,0.24998
144320.00000,0.50842,0.25000
144384.00000,0.50803,0.25010
144448.00000,0.50735,0.25015
144512.00000,0.50681,0.25005
144576.00000,0.50638,0.25009
144640.00000,0.50584,0.24991
144704.00000,0.50534,0.24986
144768.00000,0.50483,0.24997
144832.00000,0.50436,0.25003
144896.00000,0.50384,0.25010
144960.00000,0.50334,0.25013
145024.00000,0.50288,0.25032
145088.00000,0.50232,0.25017
145152.00000,0.50180,0.25033
145216.00000,0.50137,0.25038
145280.00000,0.50077,0.25026
145344.00000,0.50027,0.25033
145408.00000,0.49975,0.25037
145472.00000,0.49931,0.25045
145536.00000,0.49883,0.25047
145600.00000,0.49823,0.25056
145664.00000,0.49760,0.25068
145728.00000,0.49696,0.25067
145792.00000,0.49631,0.25051
145856.00000,0.49579,0.25066
145920.00000,0.49508,0.25060
145984.00000,0.49489,0.25063
146048.00000,0.49429,0.25071
146112.00000,0.49379,0.25083
146176.00000,0.49326,0.25091
146240.00000,0.49289,0.25089
146304.00000,0.49228,0.25095
146368.00000,0.49171,0.25094
146432.00000,0.49115,0.25099
146496.00000,0.49062,0.25100
146560.00000,0.49008,0.25084
146624.00000,0.48971,0.25078
146688.00000,0.48903,0.25081
146752.00000,0.48855,0.25095
146816.00000,0.48804,0.25095
146880.00000,0.48748,0.25098
146944.00000,0.48695,0.25092
147008.00000,0.48634,0.25100
147072.00000,0.48582,0.25125
147136.00000,0.48516,0.25132
147200.00000,0.48448,0.25142
147264.00000,0.48384,0.25156
147328.00000,0.48307,0.25145
147392.00000,0.48238,0.25150
147456.00000,0.48174,0.25147
147520.00000,0.48134,0.25163
147584.00000,0.48101,0.25152
147648.00000,0.48053,0.25169
147712.00000,0.47988,0.25164
147776.00000,0.47943,0.25181
147840.00000,0.47880,0.25190
147904.00000,0.47837,0.25185
147968.00000,0.47787,0.25181
148032.00000,0.47755,0.25163
148096.00000,0.47698,0.25164
148160.00000,0.47642,0.25153
148224.00000,0.47601,0.25162
148288.00000,0.47540,0.25145
148352.00000,0.47488,0.25142
148416.00000,0.47407,0.25147
148480.00000,0.47322,0.25128
148544.00000,0.47249,0.25119
148608.00000,0.47200,0.25132
148672.00000,0.47146,0.25135
148736.00000,0.47095,0.25136
148800.00000,0.47058,0.25129
148864.00000,0.46986,0.25120
148928.00000,0.46915,0.25142
148992.00000,0.46863,0.25115
149056.00000,0.46826,0.25114
149120.00000,0.46786,0.25106
149184.00000,0.46714,0.25117
149248.00000,0.46670,0.25106
149312.00000,0.46634,0.25117
149376.00000,0.46576,0.25111
149440.00000,0.46521,0.25110
149504.00000,0.46464,0.25099
149568.00000,0.46426,0.25099
149632.00000,0.46369,0.25117
149696.00000,0.46316,0.25139
149760.00000,0.46263,0.25116
149824.00000,0.46207,0.25097
149888.00000,0.46156,0.25097
149952.00000,0.46090,0.25093
150016.00000,0.46027,0.25098
150080.00000,0.45973,0.25097
150144.00000,0.45905,0.25107
150208.00000,0.45842,0.25098
150272.00000,0.45777,0.25106
150336.00000,0.45716,0.25114
150400.00000,0.45655,0.25121
150464.00000,0.45613,0.25127
150528.00000,0.45568,0.25125
150592.00000,0.45485,0.25138
150656.00000,0.45410,0.25139
150720.00000,0.45379,0.25131
150784.00000,0.45308,0.25110
150848.00000,0.45248,0.25102
150912.00000,0.45197,0.25097
150976.00000,0.45160,0.25092
151040.00000,0.45103,0.25091
151104.00000,0.45029,0.25083
151168.00000,0.44984,0.25082
151232.00000,0.44926,0.25091
151296.00000,0.44891,0.25099
151360.00000,0.44838,0.25105
151424.00000,0.44790,0.25108
151488.00000,0.44724,0.25108
151552.00000,0.44680,0.25097
151616.00000,0.44638,0.25086
151680.00000,0.44582,0.25072
151744.00000,0.44542,0.25061
151808.00000,0.44490,0.25069
151872.00000,0.44436,0.25070
151936.00000,0.44383,0.25064
152000.00000,0.44341,0.25054
152064.00000,0.44272,0.25079
152128.00000,0.44203,0.25065
152192.00000,0.44157,0.25073
152256.00000,0.44105,0.25086
152320.00000,0.44036,0.25087
152384.00000,0.43966,0.25070
152448.00000,0.43891,0.25063
152512.00000,0.43831,0.25079
152576.00000,0.43777,0.25094
152640.00000,0.43721,0.25079
152704.00000,0.43650,0.25095
152768.00000,0.43627,0.25112
152832.00000,0.43564,0.25091
152896.00000,0.43501,0.25080
152960.00000,0.43465,0.25075
153024.00000,0.43421,0.25073
153088.00000,0.43360,0.25056
153152.00000,0.43306,0.25051
153216.00000,0.43271,0.25051
153280.00000,0.43220,0.25064
153344.00000,0.43158,0.25055
153408.00000,0.43104,0.25056
153472.00000,0.43048,0.25062
153536.00000,0.42994,0.25063
153600.00000,0.42939,0.25050
153664.00000,0.42862,0.25049
153728.00000,0.42797,0.25038
153792.00000,0.42756,0.25043
153856.00000,0.42694,0.25035
153920.00000,0.42633,0.25031
153984.00000,0.42571,0.25028
154048.00000,0.42516,0.25004
154112.00000,0.42459,0.24994
154176.00000,0.42402,0.24988
154240.00000,0.42335,0.24998
154304.00000,0.42294,0.25024
154368.00000,0.42241,0.25026
154432.00000,0.42202,0.25030
154496.00000,0.42123,0.25022
154560.00000,0.42059,0.25024
154624.00000,0.42000,0.25032
154688.00000,0.41937,0.25032
154752.00000,0.41883,0.25015
154816.00000,0.41818,0.25016
154880.00000,0.41742,0.25025
154944.00000,0.41685,0.25019
155008.00000,0.41661,0.25013
155072.00000,0.41620,0.25014
155136.00000,0.41573,0.25020
155200.00000,0.41504,0.25027
155264.00000,0.41444,0.25031
155328.00000,0.41374,0.25030
155392.00000,0.41332,0.25035
155456.00000,0.41276,0.25032
155520.00000,0.41228,0.25028
155584.00000,0.41159,0.25018
155648.00000,0.41073,0.25004
155712.00000,0.41010,0.24996
155776.00000,0.40957,0.25001
155840.00000,0.40903,0.24997
155904.00000,0.40838,0.24975
155968.00000,0.40775,0.24971
156032.00000,0.40730,0.24960
156096.00000,0.40686,0.24950
156160.00000,0.40639,0.24966
156224.00000,0.40588,0.24953
156288.00000,0.40530,0.24948
156352.00000,0.40464,0.24928
156416.00000,0.40384,0.24918
156480.00000,0.40335,0.24923
156544.00000,0.40298,0.24922
156608.00000,0.40234,0.24917
156672.00000,0.40180,0.24895
156736.00000,0.40107,0.24892
156800.00000,0.40061,0.24907
156864.00000,0.40003,0.24913
156928.00000,0.39959,0.24918
156992.00000,0.39907,0.24921
157056.00000,0.39869,0.24898
157120.00000,0.39821,0.24890
157184.00000,0.39769,0.24885
157248.00000,0.39670,0.24880
157312.00000,0.39597,0.24867
157376.00000,0.39537,0.24854
157440.00000,0.39460,0.24859
157504.00000,0.39425,0.24838
157568.00000,0.39375,0.24832
157632.00000,0.39317,0.24834
157696.00000,0.39278,0.24829
157760.00000,0.39227,0.24811
157824.00000,0.39170,0.24812
157888.00000,0.39117,0.24825
157952.00000,0.39050,0.24804
158016.00000,0.38984,0.24803
158080.00000,0.38912,0.24780
158144.00000,0.38859,0.24761
158208.00000,0.38789,0.24749
158272.00000,0.38722,0.24728
158336.00000,0.38674,0.24707
158400.00000,0.38648,0.24700
158464.00000,0.38572,0.24705
158528.00000,0.38498,0.24699
158592.00000,0.38417,0.24687
158656.00000,0.38365,0.24683
158720.00000,0.38295,0.24673
158784.00000,0.38232,0.24670
158848.00000,0.38174,0.24658
158912.00000,0.38121,0.24660
158976.00000,0.38072,0.24646
159040.00000,0.38015,0.24638
159104.00000,0.37976,0.24646
159168.00000,0.37928,0.24649
159232.00000,0.37851,0.24633
159296.00000,0.37771,0.24603
159360.00000,0.37702,0.24598
159424.00000,0.37666,0.24596
159488.00000,0.37619,0.24588
159552.00000,0.37564,0.24575
159616.00000,0.37513,0.24573
159680.00000,0.37449,0.24554
159744.00000,0.37400,0.24547
159808.00000,0.37334,0.24536
159872.00000,0.37273,0.24522
159936.00000,0.37196,0.24516
160000.00000,0.37124,0.24491
160064.00000,0.37067,0.24513
160128.00000,0.36996,0.24513
160192.00000,0.36940,0.24509
160256.00000,0.36890,0.24486
160320.00000,0.36834,0.24473
160384.00000,0.36787,0.24474
160448.00000,0.36720,0.24460
160512.00000,0.36664,0.24468
160576.00000,0.36599,0.24472
160640.00000,0.36525,0.24470
160704.00000,0.36467,0.24446
160768.00000,0.36389,0.24430
160832.00000,0.36336,0.24403
160896.00000,0.36262,0.24408
160960.00000,0.36216,0.24405
161024.00000,0.36155,0.24398
161088.00000,0.36124,0.24404
161152.00000,0.36084,0.24412
161216.00000,0.36016,0.24439
161280.00000,0.35949,0.24416
161344.00000,0.35901,0.24394
161408.00000,0.35855,0.24369
161472.00000,0.35796,0.24356
161536.00000,0.35746,0.24333
161600.00000,0.35687,0.24324
161664.00000,0.35637,0.24327
161728.00000,0.35568,0.24330
161792.00000,0.35515,0.24329
161856.00000,0.35440,0.24315
161920.00000,0.35370,0.24315
161984.00000,0.35317,0.24297
162048.00000,0.35279,0.24307
162112.00000,0.35212,0.24294
162176.00000,0.35158,0.24285
162240.00000,0.35083,0.24282
162304.00000,0.35004,0.24285
162368.00000,0.34954,0.24285
162432.00000,0.34873,0.24273
162496.00000,0.34811,0.24266
162560.00000,0.34763,0.24258
162624.00000,0.34697,0.24237
162688.00000,0.34647,0.24243
162752.00000,0.34601,0.24236
162816.00000,0.34537,0.24227
162880.00000,0.34467,0.24196
162944.00000,0.34386,0.24180
163008.00000,0.34325,0.24172
163072.00000,0.34241,0.24152
163136.00000,0.34188,0.24159
163200.00000,0.34132,0.24137
163264.00000,0.34073,0.24118
163328.00000,0.34019,0.24120
163392.00000,0.33945,0.24132
163456.00000,0.33894,0.24122
163520.00000,0.33845,0.24117
163584.00000,0.33778,0.24094
163648.00000,0.33691,0.24072
163712.00000,0.33644,0.24072
163776.00000,0.33619,0.24068
163840.00000,0.33566,0.24062
163904.00000,0.33505,0.24058
163968.00000,0.33434,0.24046
164032.00000,0.33387,0.24043
164096.00000,0.33352,0.24045
164160.00000,0.33294,0.24037
164224.00000,0.33240,0.24026
164288.00000,0.33179,0.24013
164352.00000,0.33100,0.24003
164416.00000,0.33062,0.24003
164480.00000,0.32998,0.23987
164544.00000,0.32950,0.23982
164608.00000,0.32875,0.23969
164672.00000,0.32836,0.23946
164736.00000,0.32784,0.23949
164800.00000,0.32733,0.23943
164864.00000,0.32662,0.23906
164928.00000,0.32616,0.23900
164992.00000,0.32546,0.23866
165056.00000,0.32468,0.23859
165120.00000,0.32415,0.23838
165184.00000,0.32356,0.23804
165248.00000,0.32285,0.23784
165312.00000,0.32216,0.23756
165376.00000,0.32141,0.23727
165440.00000,0.32095,0.23729
165504.00000,0.32024,0.23705
165568.00000,0.31950,0.23673
165632.00000,0.31895,0.23678
165696.00000,0.31828,0.23675
165760.00000,0.31777,0.23666
165824.00000,0.31701,0.23638
165888.00000,0.31655,0.23624
165952.00000,0.31594,0.23640
166016.00000,0.31525,0.23629
166080.00000,0.31456,0.23606
166144.00000,0.31387,0.23612
166208.00000,0.31320,0.23612
166272.00000,0.31242,0.23567
166336.00000,0.31168,0.23545
166400.00000,0.31117,0.23542
166464.00000,0.31028,0.23518
166528.00000,0.30974,0.23514
166592.00000,0.30932,0.23511
166656.00000,0.30881,0.23502
166720.00000,0.30806,0.23482
166784.00000,0.30755,0.23472
166848.00000,0.30701,0.23466
166912.00000,0.30670,0.23498
166976.00000,0.30640,0.23515
167040.00000,0.30561,0.23490
167104.00000,0.30508,0.23476
167168.00000,0.30433,0.23425
167232.00000,0.30397,0.23422
167296.00000,0.30338,0.23423
167360.00000,0.30251,0.23398
167424.00000,0.30197,0.23376
167488.00000,0.30145,0.23368
167552.00000,0.30116,0.23357
167616.00000,0.30028,0.23349
167680.00000,0.29955,0.23335
167744.00000,0.29911,0.23326
167808.00000,0.29835,0.23291
167872.00000,0.29762,0.23279
167936.00000,0.29691,0.23265
168000.00000,0.29629,0.23264
168064.00000,0.29566,0.23267
168128.00000,0.29530,0.23266
168192.00000,0.29481,0.23264
168256.00000,0.29431,0.23247
168320.00000,0.29374,0.23239
168384.00000,0.29307,0.23227
168448.00000,0.29240,0.23201
168512.00000,0.29191,0.23208
168576.00000,0.29107,0.23170
168640.00000,0.29035,0.23163
168704.00000,0.28954,0.23111
168768.00000,0.28896,0.23086
168832.00000,0.28847,0.23078
168896.00000,0.28790,0.23069
168960.00000,0.28734,0.23046
169024.00000,0.28681,0.23036
169088.00000,0.28621,0.23030
169152.00000,0.28561,0.23015
169216.00000,0.28513,0.23007
169280.00000,0.28462,0.22967
169344.00000,0.28404,0.22978
169408.00000,0.28348,0.22968
169472.00000,0.28277,0.22947
169536.00000,0.28203,0.22940
169600.00000,0.28115,0.22894
169664.00000,0.28048,0.22879
169728.00000,0.27992,0.22887
169792.00000,0.27939,0.22881
169856.00000,0.27878,0.22866
169920.00000,0.27795,0.22838
169984.00000,0.27740,0.22819
170048.00000,0.27656,0.22803
170112.00000,0.27596,0.22796
170176.00000,0.27540,0.22800
170240.00000,0.27489,0.22791
170304.00000,0.27406,0.22787
170368.00000,0.27352,0.22778
170432.00000,0.27263,0.22750
170496.00000,0.27205,0.22742
170560.00000,0.27158,0.22723
170624.00000,0.27130,0.22737
170688.00000,0.27058,0.22705
170752.00000,0.27003,0.22706
170816.00000,0.26929,0.22682
170880.00000,0.26842,0.22677
170944.00000,0.26795,0.22661
171008.00000,0.26732,0.22655
171072.00000,0.26667,0.22629
171136.00000,0.26598,0.22612
171200.00000,0.26559,0.22596
171264.00000,0.26499,0.22576
171328.00000,0.26413,0.22544
171392.00000,0.26328,0.22499
171456.00000,0.26263,0.22489
171520.00000,0.26177,0.22471
171584.00000,0.26123,0.22445
171648.00000,0.26094,0.22463
171712.00000,0.26043,0.22442
171776.00000,0.25981,0.22414
171840.00000,0.25919,0.22405
171904.00000,0.25851,0.22392
171968.00000,0.25787,0.22364
172032.00000,0.25721,0.22346
172096.00000,0.25638,0.22339
172160.00000,0.25586,0.22324
172224.00000,0.25502,0.22300
172288.00000,0.25443,0.22295
172352.00000,0.25386,0.22267
172416.00000,0.25298,0.22228
172480.00000,0.25206,0.22169
172544.00000,0.25143,0.22139
172608.00000,0.25079,0.22101
172672.00000,0.25010,0.22091
172736.00000,0.24949,0.22076
172800.00000,0.24904,0.22066
172864.00000,0.24853,0.22058
172928.00000,0.24796,0.22056
172992.00000,0.24763,0.22041
173056.00000,0.24714,0.22012
173120.00000,0.24677,0.22002
173184.00000,0.24617,0.21979
173248.00000,0.24529,0.21953
173312.00000,0.24460,0.21918
173376.00000,0.24412,0.21921
173440.00000,0.24364,0.21909
173504.00000,0.24276,0.21859
173568.00000,0.24235,0.21843
173632.00000,0.24198,0.21829
173696.00000,0.24120,0.21814
173760.00000,0.24047,0.21784
173824.00000,0.23982,0.21772
173888.00000,0.23945,0.21762
173952.00000,0.23906,0.21747
174016.00000,0.23856,0.21725
174080.00000,0.23789,0.21697
174144.00000,0.23753,0.21677
174208.00000,0.23671,0.21624
174272.00000,0.23614,0.21599
174336.00000,0.23568,0.21581
174400.00000,0.23500,0.21576
174464.00000,0.23458,0.21552
174528.00000,0.23392,0.21529
174592.00000,0.23349,0.21525
174656.00000,0.23272,0.21513
174720.00000,0.23213,0.21498
174784.00000,0.23154,0.21504
174848.00000,0.23098,0.21492
174912.00000,0.23026,0.21468
174976.00000,0.22980,0.21456
175040.00000,0.22896,0.21415
175104.00000,0.22824,0.21390
175168.00000,0.22775,0.21387
175232.00000,0.22721,0.21344
175296.00000,0.22667,0.21328
175360.00000,0.22584,0.21307
175424.00000,0.22495,0.21260
175488.00000,0.22434,0.21248
175552.00000,0.22342,0.21204
175616.00000,0.22316,0.21195
175680.00000,0.22233,0.21159
175744.00000,0.22190,0.21149
175808.00000,0.22165,0.21133
175872.00000,0.22090,0.21120
175936.00000,0.22019,0.21099
176000.00000,0.21973,0.21071
176064.00000,0.21895,0.21036
176128.00000,0.21819,0.21009
176192.00000,0.21766,0.21010
176256.00000,0.21714,0.20986
176320.00000,0.21647,0.20947
176384.00000,0.21581,0.20939
176448.00000,0.21520,0.20930
176512.00000,0.21474,0.20897
176576.00000,0.21401,0.20892
176640.00000,0.21332,0.20869
176704.00000,0.21264,0.20847
176768.00000,0.21188,0.20824
176832.00000,0.21136,0.20806
176896.00000,0.21069,0.20758
176960.00000,0.21031,0.20756
177024.00000,0.20945,0.20725
177088.00000,0.20884,0.20708
177152.00000,0.20818,0.20668
177216.00000,0.20759,0.20637
177280.00000,0.20663,0.20577
177344.00000,0.20614,0.20586
177408.00000,0.20538,0.20553
177472.00000,0.20461,0.20523
177536.00000,0.20394,0.20500
177600.00000,0.20358,0.20495
177664.00000,0.20283,0.20442
177728.00000,0.20224,0.20427
177792.00000,0.20120,0.20368
177856.00000,0.20062,0.20345
177920.00000,0.20002,0.20335
177984.00000,0.19899,0.20274
178048.00000,0.19832,0.20251
178112.00000,0.19757,0.20211
178176.00000,0.19689,0.20179
178240.00000,0.19626,0.20134
178304.00000,0.19561,0.20100
178368.00000,0.19495,0.20068
178432.00000,0.19447,0.20044
178496.00000,0.19394,0.19993
178560.00000,0.19323,0.19964
178624.00000,0.19237,0.19918
178688.00000,0.19200,0.19911
178752.00000,0.19128,0.19843
178816.00000,0.19038,0.19797
178880.00000,0.18978,0.19773
178944.00000,0.18940,0.19781
179008.00000,0.18871,0.19766
179072.00000,0.18817,0.19751
179136.00000,0.18741,0.19707
179200.00000,0.18680,0.19672
179264.00000,0.18620,0.19649
179328.00000,0.18579,0.19627
179392.00000,0.18547,0.19644
179456.00000,0.18494,0.19621
179520.00000,0.18423,0.19586
179584.00000,0.18369,0.19557
179648.00000,0.18286,0.19511
179712.00000,0.18221,0.19504
179776.00000,0.18151,0.19460
179840.00000,0.18086,0.19424
179904.00000,0.18031,0.19413
179968.00000,0.17962,0.19363
180032.00000,0.17898,0.19309
180096.00000,0.17812,0.19244
180160.00000,0.17734,0.19178
180224.00000,0.17644,0.19110
180288.00000,0.17561,0.19066
180352.00000,0.17491,0.19016
180416.00000,0.17430,0.19027
180480.00000,0.17371,0.18986
180544.00000,0.17276,0.18911
180608.00000,0.17182,0.18851
180672.00000,0.17085,0.18812
180736.00000,0.17011,0.18775
180800.00000,0.16947,0.18711
180864.00000,0.16894,0.18682
180928.00000,0.16823,0.18637
180992.00000,0.16740,0.18594
181056.00000,0.16684,0.18561
181120.00000,0.16595,0.18516
181184.00000,0.16541,0.18507
181248.00000,0.16460,0.18459
181312.00000,0.16386,0.18419
181376.00000,0.16330,0.18414
181440.00000,0.16264,0.18374
181504.00000,0.16194,0.18332
181568.00000,0.16121,0.18294
181632.00000,0.16047,0.18230
181696.00000,0.15935,0.18155
181760.00000,0.15835,0.18091
181824.00000,0.15756,0.18042
181888.00000,0.15658,0.18001
181952.00000,0.15590,0.17931
182016.00000,0.15527,0.17907
182080.00000,0.15474,0.17918
182144.00000,0.15416,0.17925
182208.00000,0.15370,0.17917
182272.00000,0.15292,0.17870
182336.00000,0.15208,0.17824
182400.00000,0.15148,0.17827
182464.00000,0.15085,0.17806
182528.00000,0.15028,0.17764
182592.00000,0.14962,0.17738
182656.00000,0.14879,0.17688
182720.00000,0.14825,0.17694
182784.00000,0.14756,0.17638
182848.00000,0.14711,0.17614
182912.00000,0.14649,0.17567
182976.00000,0.14584,0.17529
183040.00000,0.14517,0.17502
183104.00000,0.14446,0.17480
183168.00000,0.14392,0.17487
183232.00000,0.14302,0.17447
183296.00000,0.14228,0.17410
183360.00000,0.14177,0.17379
183424.00000,0.14123,0.17344
183488.00000,0.14062,0.17303
183552.00000,0.13961,0.17236
183616.00000,0.13875,0.17174
183680.00000,0.13759,0.17079
183744.00000,0.13709,0.17040
183808.00000,0.13622,0.16964
183872.00000,0.13562,0.16949
183936.00000,0.13488,0.16896
184000.00000,0.13404,0.16822
184064.00000,0.13327,0.16765
184128.00000,0.13263,0.16722
184192.00000,0.13208,0.16665
184256.00000,0.13137,0.16623
184320.00000,0.13053,0.16541
184384.00000,0.12990,0.16476
184448.00000,0.12916,0.16432
184512.00000,0.12848,0.16386
184576.00000,0.12803,0.16372
184640.00000,0.12740,0.16313
184704.00000,0.12692,0.16285
184768.00000,0.12636,0.16264
184832.00000,0.12579,0.16227
184896.00000,0.12516,0.16197
184960.00000,0.12445,0.16142
185024.00000,0.12380,0.16080
185088.00000,0.12316,0.16041
185152.00000,0.12232,0.15951
185216.00000,0.12149,0.15890
185280.00000,0.12067,0.15827
185344.00000,0.12007,0.15777
185408.00000,0.11938,0.15715
185472.00000,0.11881,0.15680
185536.00000,0.11819,0.15637
185600.00000,0.11763,0.15573
185664.00000,0.11702,0.15526
185728.00000,0.11622,0.15437
185792.00000,0.11564,0.15388
185856.00000,0.11474,0.15334
185920.00000,0.11413,0.15258
185984.00000,0.11351,0.15213
186048.00000,0.11268,0.15164
186112.00000,0.11217,0.15154
186176.00000,0.11150,0.15123
186240.00000,0.11098,0.15116
186304.00000,0.11051,0.15070
186368.00000,0.10960,0.14965
186432.00000,0.10914,0.14945
186496.00000,0.10857,0.14885
186560.00000,0.10803,0.14845
186624.00000,0.10751,0.14801
186688.00000,0.10664,0.14740
186752.00000,0.10628,0.14697
186816.00000,0.10568,0.14651
186880.00000,0.10510,0.14598
186944.00000,0.10432,0.14523
187008.00000,0.10390,0.14510
187072.00000,0.10323,0.14466
187136.00000,0.10259,0.14426
187200.00000,0.10204,0.14391
187264.00000,0.10131,0.14343
187328.00000,0.10075,0.14320
187392.00000,0.09996,0.14245
187456.00000,0.09933,0.14181
187520.00000,0.09856,0.14111
187584.00000,0.09794,0.14046
187648.00000,0.09707,0.13951
187712.00000,0.09641,0.13888
187776.00000,0.09553,0.13824
187840.00000,0.09486,0.13766
187904.00000,0.09417,0.13692
187968.00000,0.09340,0.13621
188032.00000,0.09246,0.13542
188096.00000,0.09192,0.13483
188160.00000,0.09132,0.13451
188224.00000,0.09055,0.13368
188288.00000,0.09004,0.13340
188352.00000,0.08964,0.13318
188416.00000,0.08897,0.13251
188480.00000,0.08795,0.13171
188544.00000,0.08730,0.13090
188608.00000,0.08665,0.13055
188672.00000,0.08622,0.13012
188736.00000,0.08545,0.12913
188800.00000,0.08468,0.12833
188864.00000,0.08410,0.12814
188928.00000,0.08351,0.12770
188992.00000,0.08278,0.12684
189056.00000,0.08204,0.12630
189120.00000,0.08159,0.12586
189184.00000,0.08109,0.12547
189248.00000,0.08063,0.12499
189312.00000,0.08007,0.12458
189376.00000,0.07930,0.12389
189440.00000,0.07881,0.12345
189504.00000,0.07829,0.12305
189568.00000,0.07781,0.12283
189632.00000,0.07700,0.12201
189696.00000,0.07617,0.12107
189760.00000,0.07566,0.12041
189824.00000,0.07502,0.11971
189888.00000,0.07423,0.11868
189952.00000,0.07349,0.11791
190016.00000,0.07292,0.11725
190080.00000,0.07228,0.11650
190144.00000,0.07170,0.11594
190208.00000,0.07110,0.11550
190272.00000,0.07056,0.11492
190336.00000,0.07003,0.11412
190400.00000,0.06939,0.11350
190464.00000,0.06868,0.11255
190528.00000,0.06809,0.11202
190592.00000,0.06746,0.11131
190656.00000,0.06654,0.11000
190720.00000,0.06612,0.10947
190784.00000,0.06527,0.10873
190848.00000,0.06485,0.10836
190912.00000,0.06452,0.10774
190976.00000,0.06397,0.10738
191040.00000,0.06323,0.10658
191104.00000,0.06264,0.10600
191168.00000,0.06206,0.10519
191232.00000,0.06145,0.10454
191296.00000,0.06085,0.10338
191360.00000,0.06011,0.10228
191424.00000,0.05922,0.10105
191488.00000,0.05852,0.10030
191552.00000,0.05780,0.09966
191616.00000,0.05724,0.09869
191680.00000,0.05661,0.09788
191744.00000,0.05612,0.09734
191808.00000,0.05554,0.09648
191872.00000,0.05487,0.09558
191936.00000,0.05425,0.09471
192000.00000,0.05389,0.09478
192064.00000,0.05360,0.09416
192128.00000,0.05298,0.09344
192192.00000,0.05277,0.09355
192256.00000,0.05223,0.09305
192320.00000,0.05167,0.09244
192384.00000,0.05070,0.09118
192448.00000,0.05021,0.09077
192512.00000,0.04975,0.09012
192576.00000,0.04887,0.08861
192640.00000,0.04834,0.08802
192704.00000,0.04791,0.08746
192768.00000,0.04743,0.08647
192832.00000,0.04720,0.08660
192896.00000,0.04685,0.08630
192960.00000,0.04603,0.08500
193024.00000,0.04516,0.08367
193088.00000,0.04460,0.08299
193152.00000,0.04384,0.08163
193216.00000,0.04343,0.08107
193280.00000,0.04312,0.08084
193344.00000,0.04244,0.07959
193408.00000,0.04175,0.07818
193472.00000,0.04133,0.07752
193536.00000,0.04085,0.07718
193600.00000,0.04023,0.07643
193664.00000,0.03999,0.07614
193728.00000,0.03963,0.07665
193792.00000,0.03877,0.07504
193856.00000,0.03799,0.07338
193920.00000,0.03744,0.07255
193984.00000,0.03698,0.07162
194048.00000,0.03659,0.07136
194112.00000,0.03632,0.07116
194176.00000,0.03585,0.06996
194240.00000,0.03524,0.06858
194304.00000,0.03442,0.06698
194368.00000,0.03379,0.06596
194432.00000,0.03335,0.06508
194496.00000,0.03296,0.06490
194560.00000,0.03248,0.06410
194624.00000,0.03201,0.06324
194688.00000,0.03133,0.06166
194752.00000,0.03111,0.06141
194816.00000,0.03073,0.06074
194880.00000,0.03019,0.06005
194944.00000,0.02996,0.05974
195008.00000,0.02900,0.05748
195072.00000,0.02847,0.05626
195136.00000,0.02806,0.05573
195200.00000,0.02751,0.05476
195264.00000,0.02688,0.05369
195328.00000,0.02615,0.05164
195392.00000,0.02560,0.05037
195456.00000,0.02521,0.04996
195520.00000,0.02463,0.04867
195584.00000,0.02424,0.04756
195648.00000,0.02355,0.04556
195712.00000,0.02296,0.04429
195776.00000,0.02214,0.04255
195840.00000,0.02174,0.04223
195904.00000,0.02134,0.04087
195968.00000,0.02073,0.03968
196032.00000,0.01994,0.03731
196096.00000,0.01920,0.03517
196160.00000,0.01884,0.03444
196224.00000,0.01817,0.03234
196288.00000,0.01744,0.03111
196352.00000,0.01714,0.03079
196416.00000,0.01631,0.02790
196480.00000,0.01576,0.02706
196544.00000,0.01521,0.02600
196608.00000,0.01486,0.02428


==> data/cifar10_untargeted.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
200,4.5,13.3,11.0
400,9.0,18.0,27.5
600,11.7,20.7,28.8
800,13.8,22.4,30.8
1000,15.7,24.0,32.3
1200,16.7,25.3,34.1
1400,17.6,26.2,36.4
1600,18.8,27.3,37.8
1800,19.3,28.0,38.3
2000,19.5,28.6,38.7
2200,20.1,28.9,39.4
2400,20.4,29.6,39.9
2600,20.9,30.2,40.1
2800,21.2,30.4,40.9
3000,21.3,30.9,41.2
3200,21.6,31.2,41.6
3400,22.1,31.5,42.1
3600,22.4,31.8,42.2
3800,22.6,31.9,42.7
4000,23.1,32.6,43.1
4200,23.3,32.7,43.6
4400,23.3,32.9,44.3
4600,23.5,33.2,44.8
4800,23.5,33.5,44.9
5000,23.7,33.5,45.5
5200,23.7,33.6,46.1
5400,23.8,33.9,46.3
5600,23.9,34.0,46.4
5800,24.1,34.2,46.5
6000,24.2,34.4,46.8
6200,24.4,34.6,46.8
6400,24.5,34.7,46.9
6600,24.9,35.0,46.9
6800,25.2,35.0,46.9
7000,25.5,35.1,46.9
7200,25.6,35.3,46.9
7400,25.9,35.5,46.9
7600,25.9,35.9,47.1
7800,26.0,36.2,47.1
8000,26.0,36.3,47.3
8200,26.3,36.3,47.3
8400,26.4,36.8,47.3
8600,26.5,36.9,47.3
8800,26.6,36.9,47.3
9000,26.6,36.9,47.3
9200,26.6,37.1,47.4
9400,27.0,37.1,47.4
9600,27.1,37.2,47.4
9800,27.2,37.2,47.4
10000,27.4,37.2,47.4
10200,27.4,37.3,47.4
10400,27.4,37.4,47.5
10600,27.5,37.4,47.5
10800,27.5,37.4,47.5
11000,27.5,37.6,47.6
11200,27.6,37.6,47.6
11400,27.6,37.6,47.6
11600,27.6,37.6,47.6
11800,27.7,37.7,47.6
12000,27.8,37.7,47.7
12200,27.9,37.8,47.7
12400,28.0,37.9,47.8
12600,28.2,37.9,47.8
12800,28.3,38.0,47.8
13000,28.3,38.1,47.8
13200,28.3,38.1,47.8
13400,28.3,38.1,47.8
13600,28.3,38.3,47.9
13800,28.3,38.3,47.9
14000,28.4,38.3,47.9
14200,28.4,38.4,47.9
14400,28.4,38.4,47.9
14600,28.5,38.4,47.9
14800,28.6,38.4,47.9
15000,28.6,38.5,47.9
15200,28.6,38.5,47.9
15400,28.6,38.5,48.0
15600,28.6,38.5,48.0
15800,28.7,38.6,48.0
16000,28.7,38.6,48.0
16200,28.7,38.6,48.0
16400,28.8,38.6,48.0
16600,28.8,38.6,48.0
16800,28.9,38.6,48.0
17000,29.0,38.6,48.0
17200,29.0,38.6,48.0
17400,29.0,38.6,48.0
17600,29.0,38.6,48.0
17800,29.0,38.6,48.0
18000,29.1,38.6,48.0
18200,29.1,38.6,48.0
18400,29.2,38.6,48.0
18600,29.2,38.6,48.0
18800,29.4,38.6,48.0
19000,29.5,38.6,48.0
19200,29.5,38.6,48.0
19400,29.5,38.6,48.0
19600,29.5,38.6,48.0
19800,29.5,38.6,48.0
20000,29.5,38.6,48.0


==> data/fig2_abs.csv <==
x,ls,g,pgd
0.0000000000,12.5488100052,12.2790594101,12.2073030472
1.0000000000,11.6178436279,11.3374261856,11.5690975189
2.0000000000,11.2700729370,10.8885908127,11.2278919220
3.0000000000,10.7623424530,10.2125253677,10.8165035248
4.0000000000,9.6019868851,9.2941894531,9.6972036362
5.0000000000,9.4906539917,9.1876773834,9.1285896301
6.0000000000,9.1504859924,9.0683736801,9.0362682343
7.0000000000,8.1630258560,8.1130809784,8.1586017609
8.0000000000,8.0854253769,7.9483809471,7.9700527191
9.0000000000,8.0143547058,7.7468862534,7.7580146790
10.0000000000,7.8370800018,7.6936326027,7.7193579674
11.0000000000,7.6211714745,7.5994405746,7.6135964394
12.0000000000,7.4098629951,7.3676214218,7.4313654900
13.0000000000,6.7635512352,6.5865788460,6.7358283997
14.0000000000,6.2668395042,6.2345752716,6.2489409447
15.0000000000,6.2554254532,6.1954383850,6.2093739510
16.0000000000,6.2233119011,6.1664295197,6.2026968002
17.0000000000,5.7291717529,5.7143936157,5.6887378693
18.0000000000,5.4273819923,5.3754997253,5.3537006378
19.0000000000,5.3625807762,5.3026700020,5.3090124130
20.0000000000,5.2255249023,5.2102499008,5.1983270645
21.0000000000,5.1153197289,4.9862275124,5.0256166458
22.0000000000,4.9221000671,4.8970866203,4.9362154007
23.0000000000,4.7716479301,4.6018924713,4.7089819908
24.0000000000,4.5443840027,4.4366941452,4.5017781258
25.0000000000,4.4867463112,4.4193983078,4.3918380737
26.0000000000,4.4171471596,4.4010915756,4.3025355339
27.0000000000,4.2913279533,4.2782692909,4.2712130547
28.0000000000,4.2828445435,4.2752699852,4.2671160698
29.0000000000,4.1184220314,3.8747854233,4.0540409088
30.0000000000,3.8852784634,3.8743293285,3.8574848175
31.0000000000,3.7832703590,3.7654461861,3.7446761131
32.0000000000,3.4140746593,3.1052391529,3.1959297657
33.0000000000,3.2018089294,3.0521755219,3.1274969578
34.0000000000,2.7135658264,2.7079842091,2.7228832245
35.0000000000,2.6165776253,2.6046514511,2.5886919498
36.0000000000,2.4690544605,2.2760939598,2.2764987946
37.0000000000,2.2990801334,2.2609941959,2.2571303844
38.0000000000,2.2690482140,2.1225407124,2.0975835323
39.0000000000,2.1722576618,1.7009979486,1.8239773512
40.0000000000,1.7502800226,1.6633557081,1.7410376072
41.0000000000,1.7007937431,1.5821909904,1.6796737909
42.0000000000,1.6511914730,1.5202585459,1.5350576639
43.0000000000,1.4760928154,1.4442743063,1.4511666298
44.0000000000,1.4376713037,1.4157383442,1.4472064972
45.0000000000,1.4318223000,1.3838152885,1.3588525057
46.0000000000,1.3952598572,1.3352550268,1.3516594172
47.0000000000,1.3557974100,1.1672484875,1.2907433510
48.0000000000,0.9851219654,0.9629982710,0.9642390609
49.0000000000,0.9667013884,0.8988729715,0.8761503100
50.0000000000,0.9124119282,0.8829604983,0.8713848591
51.0000000000,0.7947478294,0.6909355521,0.6873206496
52.0000000000,0.7020269632,0.6681240797,0.6329632998
53.0000000000,0.6946515441,0.5745944977,0.6314138174
54.0000000000,0.6396343708,0.5629069805,0.6011718512
55.0000000000,0.4311172366,0.4123691916,0.4095951915
56.0000000000,0.4267775118,0.4078547060,0.3782396615
57.0000000000,0.3918289542,0.3834600151,0.3191094697
58.0000000000,0.3240556717,0.3168731034,0.2170425355
59.0000000000,0.2954839170,0.2530924678,0.1967090815
60.0000000000,0.1994201988,0.1833823025,0.1095164195
61.0000000000,0.1286585182,0.1068234444,0.0578727983
62.0000000000,0.0803442076,0.0583723150,0.0431330502
63.0000000000,0.0590439774,0.0416836701,0.0371276252
64.0000000000,0.0459969528,0.0375201553,0.0348774269
65.0000000000,0.0456608087,0.0348108821,0.0224955641
66.0000000000,0.0376689509,0.0332386866,0.0223544016
67.0000000000,0.0357520953,0.0277432948,0.0206882227
68.0000000000,0.0288263522,0.0277319308,0.0188546795
69.0000000000,0.0226821546,0.0217408016,0.0153884478
70.0000000000,0.0106194401,0.0096627614,0.0092303213
71.0000000000,0.0104023879,0.0088039571,0.0088368058
72.0000000000,0.0100930082,0.0076072998,0.0071179853
73.0000000000,0.0074308901,0.0072682961,0.0070701651
74.0000000000,0.0073049823,0.0072651007,0.0063061537
75.0000000000,0.0063747396,0.0058045872,0.0060233502
76.0000000000,0.0061906488,0.0057860981,0.0057663047
77.0000000000,0.0058662156,0.0056150570,0.0055069407
78.0000000000,0.0055114459,0.0054841782,0.0051338985
79.0000000000,0.0055061108,0.0046057571,0.0032319000
80.0000000000,0.0039863894,0.0031711787,0.0031527597
81.0000000000,0.0038372471,0.0031103350,0.0031341026
82.0000000000,0.0033047369,0.0029766322,0.0031122365
83.0000000000,0.0031360039,0.0028030889,0.0028461209
84.0000000000,0.0028570569,0.0026880107,0.0027818098
85.0000000000,0.0028458831,0.0024782680,0.0026828984
86.0000000000,0.0027860894,0.0022751419,0.0025366531
87.0000000000,0.0026921718,0.0021804625,0.0021815330
88.0000000000,0.0021747528,0.0021027853,0.0021001680
89.0000000000,0.0020946960,0.0019618091,0.0019461041
90.0000000000,0.0019615712,0.0019430107,0.0019375377
91.0000000000,0.0019309939,0.0015838710,0.0016951490
92.0000000000,0.0015620899,0.0015773248,0.0015766106
93.0000000000,0.0012652020,0.0012546057,0.0012848465
94.0000000000,0.0011562575,0.0011096994,0.0011575673
95.0000000000,0.0010706413,0.0010840974,0.0011258937
96.0000000000,0.0010275329,0.0010197922,0.0010338444
97.0000000000,0.0010186012,0.0009670348,0.0009845415
98.0000000000,0.0009614374,0.0009222545,0.0009733468
99.0000000000,0.0008275660,0.0008362610,0.0008411445


==> data/fig2_diff.csv <==
x,ls,g
0.0000000000,0.6450771093,0.3969807327
1.0000000000,0.4543857574,0.1514091492
2.0000000000,0.4157287776,0.0985560417
3.0000000000,0.3660674095,0.0854218006
4.0000000000,0.3415069580,0.0717563629
5.0000000000,0.2865777016,0.0669522285
6.0000000000,0.1617845297,0.0360499322
7.0000000000,0.1161338091,0.0275602341
8.0000000000,0.1146116257,0.0275282860
9.0000000000,0.1045165062,0.0256557465
10.0000000000,0.0953165293,0.0252013206
11.0000000000,0.0949082375,0.0249571800
12.0000000000,0.0934796929,0.0227226615
13.0000000000,0.0897030830,0.0217990875
14.0000000000,0.0790653229,0.0207700729
15.0000000000,0.0788187981,0.0189635754
16.0000000000,0.0784413815,0.0168445110
17.0000000000,0.0746741295,0.0159595013
18.0000000000,0.0736813545,0.0141226593
19.0000000000,0.0643811226,0.0119228363
20.0000000000,0.0626659393,0.0115756392
21.0000000000,0.0596559867,0.0088886153
22.0000000000,0.0535683632,0.0081539154
23.0000000000,0.0487461090,0.0070562363
24.0000000000,0.0460515022,0.0052363668
25.0000000000,0.0443019867,0.0052203536
26.0000000000,0.0426058769,0.0036149025
27.0000000000,0.0421810150,0.0024734014
28.0000000000,0.0419497490,0.0018239473
29.0000000000,0.0404338837,0.0004995167
30.0000000000,0.0385942459,0.0004324401
31.0000000000,0.0362616181,0.0003925301
32.0000000000,0.0278856754,0.0001981310
33.0000000000,0.0277936459,0.0001471154
34.0000000000,0.0277228355,0.0000197934
35.0000000000,0.0271978378,0.0000157050
36.0000000000,0.0268061291,0.0000072604
37.0000000000,0.0249261856,0.0000054730
38.0000000000,0.0218963623,0.0000051123
39.0000000000,0.0211199522,0.0000026172
40.0000000000,0.0208829045,-0.0000010706
41.0000000000,0.0206151009,-0.0000019015
42.0000000000,0.0201148987,-0.0000048835
43.0000000000,0.0191420987,-0.0000063120
44.0000000000,0.0178985596,-0.0000140523
45.0000000000,0.0171823204,-0.0000161943
46.0000000000,0.0157284737,-0.0000227625
47.0000000000,0.0147063136,-0.0000302407
48.0000000000,0.0135892928,-0.0000328487
49.0000000000,0.0092424154,-0.0000430320
50.0000000000,0.0082205534,-0.0000583851
51.0000000000,0.0075750351,-0.0000607213
52.0000000000,0.0063307881,-0.0000622870
53.0000000000,0.0058791637,-0.0000734698
54.0000000000,0.0054855417,-0.0001178242
55.0000000000,0.0049462020,-0.0001761275
56.0000000000,0.0044240952,-0.0004082932
57.0000000000,0.0041379929,-0.0005015666
58.0000000000,0.0028639026,-0.0006136000
59.0000000000,0.0027296362,-0.0008589607
60.0000000000,0.0027111173,-0.0012407899
61.0000000000,0.0015655821,-0.0014493801
62.0000000000,0.0011711791,-0.0016387403
63.0000000000,0.0011619079,-0.0017404854
64.0000000000,0.0008746684,-0.0022363663
65.0000000000,0.0008626869,-0.0026929751
66.0000000000,0.0008336296,-0.0063424110
67.0000000000,0.0007031446,-0.0133267790
68.0000000000,0.0005413257,-0.0141558647
69.0000000000,0.0003607250,-0.0147991180
70.0000000000,0.0003277529,-0.0148990154
71.0000000000,0.0002494364,-0.0155045986
72.0000000000,0.0001869970,-0.0163180828
73.0000000000,0.0001672986,-0.0164043903
74.0000000000,0.0000999109,-0.0216717720
75.0000000000,0.0000728369,-0.0222578049
76.0000000000,0.0000685859,-0.0354282856
77.0000000000,0.0000340597,-0.0362672806
78.0000000000,0.0000237674,-0.0391287804
79.0000000000,0.0000154671,-0.0393891335
80.0000000000,0.0000092734,-0.0400396585
81.0000000000,-0.0000002377,-0.0455207825
82.0000000000,-0.0000008298,-0.0535025597
83.0000000000,-0.0000013098,-0.0583688021
84.0000000000,-0.0000054720,-0.0602159500
85.0000000000,-0.0000063116,-0.0633912086
86.0000000000,-0.0000065438,-0.0637440681
87.0000000000,-0.0000067803,-0.0643820763
88.0000000000,-0.0000119094,-0.0650839806
89.0000000000,-0.0000135786,-0.0685068369
90.0000000000,-0.0000145207,-0.1070895195
91.0000000000,-0.0000196445,-0.1234948635
92.0000000000,-0.0000552523,-0.1437542439
93.0000000000,-0.0074505806,-0.1492495537
94.0000000000,-0.0093173981,-0.1792554855
95.0000000000,-0.0141153336,-0.2316713333
96.0000000000,-0.0153841972,-0.2417863607
97.0000000000,-0.0215024948,-0.3393011093
98.0000000000,-0.0541610718,-0.4030141830
99.0000000000,-0.0952167511,-0.6039781570
100.0000000000,-0.0952167511,-0.6039781570


==> data/imagenet_targeted.csv <==
base,NES,Ours,Bandits
0,0.0,0.0,0.0
1000,0.8,5.6,1.8
2000,2.2,16.6,4.7
3000,5.5,26.5,6.9
4000,9.6,37.4,10.4
5000,13.7,46.5,13.2
6000,18.0,55.1,15.9
7000,22.3,62.1,19.1
8000,27.0,67.4,22.5
9000,33.2,71.8,25.3
10000,37.0,76.7,27.6
11000,41.6,79.6,29.8
12000,46.8,82.6,31.5
13000,51.8,84.4,33.7
14000,54.3,86.8,36.0
15000,57.4,89.0,38.6
16000,60.6,91.3,40.5
17000,63.7,91.9,42.6
18000,66.4,92.5,45.2
19000,69.4,94.0,47.2
20000,71.1,94.3,49.1
21000,73.7,95.2,50.8
22000,75.7,95.4,52.3
23000,78.4,95.5,54.0
24000,81.0,96.2,54.9
25000,82.7,96.5,56.1
26000,84.4,96.9,57.8
27000,85.9,97.4,59.3
28000,86.6,97.9,60.8
29000,87.2,98.1,61.6
30000,88.4,98.1,62.4
31000,89.2,98.2,63.4
32000,89.8,98.5,64.5
33000,90.6,98.8,65.4
34000,91.3,98.9,66.2
35000,92.1,99.0,66.9
36000,92.8,99.0,67.6
37000,93.1,99.0,68.0
38000,93.7,99.1,68.9
39000,94.0,99.1,69.9
40000,94.4,99.1,71.0
41000,94.9,99.2,71.9
42000,95.1,99.2,72.2
43000,95.3,99.3,72.9
44000,95.7,99.3,73.3
45000,95.8,99.3,73.7
46000,96.2,99.3,74.2
47000,96.3,99.4,74.5
48000,96.6,99.5,75.2
49000,96.7,99.6,75.6
50000,97.3,99.6,76.5
51000,97.4,99.6,77.4
52000,97.5,99.6,78.4
53000,97.6,99.6,79.3
54000,97.6,99.6,79.8
55000,97.7,99.6,80.0
56000,97.7,99.6,80.6
57000,97.8,99.6,81.0
58000,98.0,99.6,81.6
59000,98.3,99.6,82.1
60000,98.4,99.6,82.3
61000,98.4,99.6,82.7
62000,98.6,99.6,83.2
63000,98.6,99.8,83.3
64000,98.6,99.8,83.3
65000,98.6,99.8,83.5
66000,98.6,99.9,84.0
67000,98.6,99.9,84.2
68000,98.6,99.9,84.6
69000,98.7,99.9,84.8
70000,98.7,99.9,85.3
71000,98.7,99.9,85.5
72000,98.7,99.9,85.9
73000,98.7,99.9,86.2
74000,98.7,99.9,86.5
75000,98.7,99.9,86.5
76000,98.8,99.9,86.9
77000,98.8,99.9,87.2
78000,98.9,99.9,87.4
79000,98.9,99.9,87.8
80000,98.9,99.9,88.0
81000,99.0,99.9,88.3
82000,99.1,99.9,88.4
83000,99.1,99.9,88.8
84000,99.2,99.9,89.0
85000,99.2,99.9,89.3
86000,99.3,99.9,89.4
87000,99.3,99.9,89.6
88000,99.4,99.9,89.8
89000,99.5,99.9,90.0
90000,99.6,99.9,90.0
91000,99.6,99.9,90.3
92000,99.6,99.9,90.5
93000,99.6,99.9,90.8
94000,99.6,99.9,91.0
95000,99.7,99.9,91.0
96000,99.7,99.9,91.3
97000,99.7,99.9,91.7
98000,99.7,99.9,91.7
99000,99.7,99.9,91.9
100000,99.7,99.9,92.3


==> data/imagenet_untargeted.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,5.04,34.28,31.55
200,11.05,42.48,43.17
300,16.6,48.33,54.56
400,21.96,52.91,62.24
500,27.35,56.62,67.02
600,31.7,59.87,70.66
700,35.56,62.54,73.67
800,38.79,64.65,76.12
900,42.15,66.71,78.12
1000,44.67,68.47,79.72
1100,47.09,70.01,81.32
1200,48.92,71.49,82.69
1300,51.08,72.9,84.09
1400,52.68,74.22,85.26
1500,54.52,75.17,86.27
1600,55.88,76.06,86.95
1700,57.18,77.08,87.61
1800,58.41,77.98,88.17
1900,59.59,78.84,88.98
2000,60.51,79.6,89.53
2100,61.42,80.29,89.99
2200,62.15,80.8,90.48
2300,62.82,81.49,90.79
2400,63.52,82.05,91.14
2500,64.24,82.58,91.51
2600,64.9,82.94,91.71
2700,65.44,83.47,92.02
2800,66.03,83.82,92.34
2900,66.57,84.27,92.68
3000,67.14,84.66,92.93
3100,67.67,85.12,93.22
3200,68.21,85.54,93.42
3300,68.61,85.99,93.63
3400,69.04,86.33,93.86
3500,69.37,86.61,94.01
3600,69.85,86.88,94.19
3700,70.21,87.19,94.3
3800,70.48,87.52,94.46
3900,70.94,87.71,94.6
4000,71.31,88.13,94.77
4100,71.63,88.3,94.94
4200,71.93,88.55,95.11
4300,72.23,88.8,95.23
4400,72.61,89.1,95.35
4500,72.91,89.32,95.49
4600,73.14,89.47,95.67
4700,73.4,89.61,95.75
4800,73.68,89.82,95.85
4900,73.94,90.0,95.98
5000,74.12,90.19,96.06
5100,74.3,90.38,96.16
5200,74.49,90.55,96.29
5300,74.69,90.7,96.39
5400,74.92,90.85,96.44
5500,75.11,91.02,96.5
5600,75.32,91.21,96.57
5700,75.5,91.31,96.6
5800,75.68,91.44,96.72
5900,75.8,91.51,96.78
6000,75.94,91.64,96.83
6100,76.0,91.82,96.91
6200,76.2,91.97,97.03
6300,76.4,92.1,97.1
6400,76.6,92.24,97.16
6500,76.71,92.36,97.19
6600,76.79,92.44,97.26
6700,76.92,92.61,97.34
6800,77.1,92.69,97.38
6900,77.15,92.78,97.46
7000,77.26,92.88,97.51
7100,77.4,93.02,97.56
7200,77.56,93.12,97.58
7300,77.75,93.23,97.61
7400,77.87,93.3,97.64
7500,77.98,93.4,97.68
7600,78.12,93.5,97.73
7700,78.23,93.62,97.77
7800,78.33,93.63,97.83
7900,78.45,93.7,97.91
8000,78.56,93.78,97.96
8100,78.65,93.84,98.01
8200,78.69,93.92,98.05
8300,78.79,94.0,98.06
8400,78.91,94.08,98.11
8500,78.99,94.16,98.12
8600,79.09,94.22,98.16
8700,79.17,94.27,98.21
8800,79.25,94.33,98.23
8900,79.34,94.42,98.27
9000,79.43,94.43,98.3
9100,79.5,94.49,98.3
9200,79.58,94.55,98.31
9300,79.66,94.59,98.34
9400,79.71,94.65,98.36
9500,79.84,94.71,98.37
9600,79.9,94.74,98.41
9700,80.01,94.8,98.42
9800,80.11,94.81,98.42
9900,80.16,94.9,98.44
10000,80.23,94.93,98.49


==> data/imagenet_untargeted_0.01.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,0.5,6.17,6.02
200,1.18,9.58,9.1
300,1.96,12.87,14.65
400,2.69,16.09,19.78
500,3.45,18.88,22.61
600,4.26,21.43,25.44
700,5.22,23.8,28.18
800,6.19,25.99,30.72
900,7.29,27.96,33.21
1000,8.13,29.78,35.44
1100,8.97,31.67,37.72
1200,10.1,33.48,39.77
1300,10.97,35.05,41.58
1400,12.13,36.56,43.48
1500,13.13,37.93,45.52
1600,14.12,39.2,47.15
1700,15.04,40.45,48.33
1800,16.02,41.51,49.36
1900,16.74,42.73,50.53
2000,17.52,43.79,51.42
2100,18.25,44.78,52.36
2200,19.08,45.7,53.33
2300,19.92,46.62,54.23
2400,20.64,47.54,55.04
2500,21.28,48.49,55.9
2600,21.92,49.27,56.79
2700,22.69,50.04,57.8
2800,23.41,50.67,58.54
2900,23.97,51.24,59.37
3000,24.71,51.79,59.9
3100,25.32,52.42,60.51
3200,25.99,53.03,61.26
3300,26.54,53.62,62.05
3400,27.24,54.25,62.73
3500,27.75,54.78,63.4
3600,28.33,55.27,63.95
3700,28.7,55.83,64.36
3800,29.3,56.34,64.92
3900,29.79,56.9,65.45
4000,30.39,57.23,66.06
4100,30.88,57.66,66.58
4200,31.48,57.97,67.08
4300,31.99,58.42,67.61
4400,32.49,58.81,68.2
4500,32.87,59.27,68.81
4600,33.36,59.7,69.14
4700,33.79,60.04,69.66
4800,34.18,60.41,70.08
4900,34.51,60.79,70.56
5000,34.93,61.12,71.04
5100,35.41,61.48,71.53
5200,35.77,61.82,71.96
5300,36.16,62.13,72.35
5400,36.57,62.49,72.77
5500,36.89,62.89,73.06
5600,37.22,63.24,73.39
5700,37.62,63.55,73.69
5800,38.03,63.91,73.9
5900,38.37,64.21,74.16
6000,38.79,64.45,74.49
6100,39.12,64.84,74.84
6200,39.36,65.09,75.06
6300,39.69,65.4,75.34
6400,40.01,65.66,75.59
6500,40.3,65.86,75.85
6600,40.72,66.06,76.02
6700,40.92,66.33,76.21
6800,41.18,66.63,76.32
6900,41.4,66.84,76.5
7000,41.73,67.08,76.61
7100,42.09,67.35,76.81
7200,42.41,67.54,77.01
7300,42.65,67.69,77.18
7400,42.91,67.87,77.33
7500,43.2,68.07,77.44
7600,43.38,68.25,77.61
7700,43.62,68.44,77.79
7800,43.82,68.65,77.91
7900,44.01,68.82,78.08
8000,44.28,69.06,78.23
8100,44.46,69.29,78.36
8200,44.73,69.38,78.48
8300,44.95,69.58,78.69
8400,45.18,69.76,78.92
8500,45.38,69.97,79.09
8600,45.6,70.09,79.27
8700,45.71,70.28,79.45
8800,45.88,70.43,79.65
8900,46.03,70.62,79.79
9000,46.32,70.76,79.91
9100,46.5,70.99,79.97
9200,46.69,71.14,80.12
9300,46.87,71.33,80.24
9400,47.07,71.51,80.47
9500,47.22,71.65,80.58
9600,47.4,71.74,80.7
9700,47.6,71.91,80.84
9800,47.83,72.07,81.02
9900,48.07,72.23,81.13
10000,48.24,72.35,81.3


==> data/imagenet_untargeted_0.03.csv <==
base,NES,Bandits,Ours
0,0.0,0.0,0.0
100,3.07,23.57,19.62
200,6.55,31.27,28.81
300,10.8,36.79,39.29
400,14.86,40.97,46.66
500,18.05,45.04,51.7
600,21.55,48.24,55.77
700,25.22,51.11,59.08
800,28.03,53.66,62.39
900,30.77,56.18,65.07
1000,33.34,58.04,67.38
1100,35.54,59.82,69.31
1200,38.0,61.55,71.09
1300,39.87,62.95,72.55
1400,41.67,64.33,73.9
1500,43.08,65.69,75.03
1600,44.64,66.83,76.14
1700,46.12,67.87,77.14
1800,47.55,68.93,78.0
1900,48.68,69.9,78.84
2000,50.0,70.8,79.52
2100,51.14,71.71,80.32
2200,52.51,72.58,80.94
2300,53.42,73.37,81.6
2400,54.24,74.04,82.23
2500,54.85,74.73,82.75
2600,55.74,75.28,83.21
2700,56.44,75.81,83.72
2800,57.14,76.41,84.25
2900,57.77,76.86,84.72
3000,58.48,77.3,85.15
3100,58.96,77.67,85.57
3200,59.59,78.14,85.92
3300,60.17,78.59,86.28
3400,60.7,78.95,86.68
3500,61.16,79.42,87.09
3600,61.59,79.94,87.43
3700,61.98,80.45,87.81
3800,62.49,80.84,88.13
3900,62.96,81.14,88.47
4000,63.31,81.42,88.84
4100,63.82,81.85,89.08
4200,64.31,82.18,89.32
4300,64.67,82.45,89.5
4400,65.0,82.73,89.81
4500,65.31,83.0,90.03
4600,65.62,83.29,90.32
4700,65.93,83.56,90.57
4800,66.23,83.85,90.75
4900,66.43,84.09,90.93
5000,66.71,84.3,91.14
5100,66.93,84.49,91.35
5200,67.19,84.71,91.62
5300,67.52,84.96,91.75
5400,67.75,85.17,91.94
5500,67.97,85.44,92.07
5600,68.3,85.62,92.17
5700,68.59,85.8,92.33
5800,68.79,86.06,92.47
5900,68.94,86.23,92.66
6000,69.1,86.44,92.8
6100,69.25,86.64,92.98
6200,69.46,86.89,93.09
6300,69.69,87.08,93.18
6400,69.87,87.29,93.28
6500,70.04,87.45,93.38
6600,70.21,87.63,93.43
6700,70.45,87.76,93.59
6800,70.68,87.92,93.66
6900,70.87,88.15,93.77
7000,71.03,88.28,93.88
7100,71.21,88.37,93.93
7200,71.33,88.46,94.02
7300,71.49,88.63,94.11
7400,71.66,88.75,94.23
7500,71.82,88.84,94.33
7600,71.94,88.95,94.36
7700,72.13,89.11,94.43
7800,72.27,89.26,94.53
7900,72.4,89.34,94.57
8000,72.54,89.41,94.6
8100,72.75,89.6,94.68
8200,72.83,89.72,94.73
8300,73.0,89.81,94.78
8400,73.11,89.91,94.88
8500,73.2,89.97,94.95
8600,73.26,90.1,95.02
8700,73.44,90.19,95.06
8800,73.55,90.29,95.12
8900,73.65,90.4,95.2
9000,73.73,90.52,95.28
9100,73.87,90.57,95.35
9200,74.02,90.7,95.45
9300,74.13,90.78,95.51
9400,74.22,90.87,95.56
9500,74.39,90.98,95.66
9600,74.5,91.1,95.71
9700,74.56,91.15,95.76
9800,74.63,91.19,95.78
9900,74.67,91.24,95.8
10000,74.82,91.29,95.88

